Critical and Griffiths-McCoy singularities in quantum Ising spin-glasses on d-dimensional hypercubic lattices: A series expansion study

We study the $\pm J$ transverse-field Ising spin glass model at zero temperature on d-dimensional hypercubic lattices and in the Sherrington-Kirkpatrick (SK) model, by series expansions around the strong field limit. In the SK model and in high-dimensions our calculated critical properties are in excellent agreement with the exact mean-field results, surprisingly even down to dimension $d = 6$ which is below the upper critical dimension of $d=8$. In contrast, in lower dimensions we find a rich singular behavior consisting of critical and Griffiths-McCoy singularities. The divergence of the equal-time structure factor allows us to locate the critical coupling where the correlation length diverges, implying the onset of a thermodynamic phase transition. We find that the spin-glass susceptibility as well as various power-moments of the local susceptibility become singular in the paramagnetic phase $\textit{before}$ the critical point. Griffiths-McCoy singularities are very strong in two-dimensions but decrease rapidly as the dimension increases. We present evidence that high enough powers of the local susceptibility may become singular at the pure-system critical point.

==> chi_ii_mom_2d.dat <==
#          m           n         coeff
           1           0   1.00000000000000000000000000000000000      
           1           1   1.50000000000000000000000000000000000      
           1           2   4.28125000000000000000000000000000000      
           1           3   15.2552083333333399999999999999999993      
           1           4   56.9886097849151300000000000000000013      
           1           5   225.584513329106899999999999999999990      
           1           6   918.407612320816200000000000000000014      
           1           7   3835.71502218386799999999999999999986      
           1           8   16290.3501702376700000000000000000000      
           1           9   70155.7643194419400000000000000000041      
           1          10   305388.369217677800000000000000000009      
           1          11   1341220.44640186699999999999999999999      
           1          12   5933279.37535999200000000000000000038      
           1          13   26405947.8268919500000000000000000009      
           1          14   118106009.523578399999999999999999995      

           2           0   1.00000000000000000000000000000000000      
           2           1   3.00000000000000000000000000000000000      
           2           2   10.8125000000000000000000000000000000      
           2           3   43.3541666666666699999999999999999981      
           2           4   183.276047694830290000000000000000004      
           2           5   796.173936597449400000000000000000030      
           2           6   3534.11134481881239999999999999999998      
           2           7   15938.4131831353149999999999999999990      
           2           8   72800.0212809429200000000000000000049      
           2           9   335952.588400263180000000000000000018      
           2          10   1563835.45861654250000000000000000009      
           2          11   7333087.23379035599999999999999999966      
           2          12   34605629.7332839339999999999999999999      
           2          13   164224364.240804700000000000000000010      
           2          14   783239896.869640700000000000000000049      

           3           0   1.00000000000000000000000000000000000      
           3           1   4.50000000000000000000000000000000000      
           3           2   19.5937500000000000000000000000000000      
           3           3   87.6718749999999899999999999999999995      
           3           4   407.760751229745529999999999999999956      
           3           5   1920.64034011752700000000000000000019      
           3           6   9160.27182168019159999999999999999885      
           3           7   44098.5495437909979999999999999999991      
           3           8   214041.608860661739999999999999999983      
           3           9   1046093.86641483922000000000000000000      
           3          10   5144273.66700796509999999999999999966      
           3          11   25436737.7789705900000000000000000006      
           3          12   126404300.311116746000000000000000014      
           3          13   631023247.400834249999999999999999977      
           3          14   3163496001.11896189999999999999999989      

           4           0   1.00000000000000000000000000000000000      
           4           1   6.00000000000000000000000000000000000      
           4           2   30.6250000000000000000000000000000000      
           4           3   151.583333333333300000000000000000006      
           4           4   764.403657889660899999999999999999976      
           4           5   3865.65266920183863999999999999999993      
           4           6   19633.6932217786611000000000000000012      
           4           7   100097.322858121323999999999999999991      
           4           8   512378.313794363990000000000000000028      
           4           9   2632620.84665824086000000000000000045      
           4          10   13576511.8575535785999999999999999998      
           4          11   70264197.4696185430000000000000000016      
           4          12   364901279.426395888000000000000000007      
           4          13   1901345556.06039430000000000000000004      
           4          14   9939064718.46377199999999999999999946      

           5           0   1.00000000000000000000000000000000000      
           5           1   7.50000000000000000000000000000000000      
           5           2   43.9062500000000000000000000000000000      
           5           3   238.463541666666599999999999999999988      
           5           4   1292.22820517457645000000000000000003      
           5           5   6963.27049416288269999999999999999997      
           5           6   37423.1924193004340000000000000000002      
           5           7   200887.068639536676999999999999999981      
           5           8   1078609.79750227831000000000000000015      
           5           9   5796080.56891269078000000000000000053      
           5          10   31187470.7449785098999999999999999990      
           5          11   168091000.831417609999999999999999983      
           5          12   907665427.238058090000000000000000046      
           5          13   4911193717.28977625000000000000000039      
           5          14   26629961752.2216949999999999999999986      

           6           0   1.00000000000000000000000000000000000      
           6           1   9.00000000000000000000000000000000000      
           6           2   59.4375000000000000000000000000000000      
           6           3   351.687499999999889999999999999999982      
           6           4   2035.32033058449223000000000000000001      
           6           5   11618.5377603131570000000000000000015      
           6           6   65749.3587493692307300000000000000030      
           6           7   369966.716680418696700000000000000030      
           6           8   2075040.15516071950100000000000000017      
           6           9   11616314.9740990051000000000000000004      
           6          10   64971217.2751611402000000000000000021      
           6          11   363325949.716390405000000000000000006      
           6          12   2032468903.57199163200000000000000002      
           6          13   11378067098.9290215000000000000000019      
           6          14   63760550095.0874772999999999999999962      

           7           0   1.00000000000000000000000000000000000      
           7           1   10.5000000000000000000000000000000000      
           7           2   77.2187500000000000000000000000000000      
           7           3   494.630208333333170000000000000000012      
           7           4   3042.82847161940829000000000000000005      
           7           5   18317.0765379651588000000000000000015      
           7           6   108715.704398671280610000000000000001      
           7           7   638969.398962276608800000000000000063      
           7           8   3731369.36975787715910000000000000043      
           7           9   21693840.3612028224400000000000000032      
           7          10   125750843.150103086450000000000000006      
           7          11   727530873.244013434700000000000000108      
           7          12   4204390512.79603081300000000000000056      
           7          13   24284140480.9950134000000000000000015      
           7          14   140250733676.258846399999999999999986      

           8           0   1.00000000000000000000000000000000000      
           8           1   12.0000000000000000000000000000000000      
           8           2   97.2500000000000000000000000000000000      
           8           3   670.666666666666440000000000000000005      
           8           4   4368.96356577932468000000000000000010      
           8           5   27632.6807724313847999999999999999990      
           8           6   171451.205421080323439999999999999991      
           8           7   1049479.29389402860679999999999999986      
           8           8   6363775.23868378431469000000000000099      
           8           9   38327371.5598227954203000000000000035      
           8          10   229699823.468543844129999999999999971      
           8          11   1371708345.22381985059999999999999991      
           8          12   8170733204.09396476199999999999999897      
           8          13   48584599393.0370759099999999999999963      
           8          14   288559875194.198275199999999999999975      

           9           0   1.00000000000000000000000000000000000      
           9           1   13.5000000000000000000000000000000000      
           9           2   119.531250000000000000000000000000000      
           9           3   883.171874999999699999999999999999960      
           9           4   6072.99905056424144999999999999999931      
           9           5   40234.9100340243311400000000000000019      
           9           6   260264.233378282611120000000000000012      
           9           7   1655094.79281590828519999999999999983      
           9           8   10397578.3934599347986100000000000007      
           9           9   64733668.8234066672577499999999999965      
           9          10   400301069.783539229517099999999999997      
           9          11   2462718399.68021084389999999999999999      
           9          12   15092346813.2037397316000000000000002      
           9          13   92220792576.5917314469999999999999956      
           9          14   562281440175.737129369999999999999948      

          10           0   1.00000000000000000000000000000000000      
          10           1   15.0000000000000000000000000000000000      
          10           2   144.062500000000000000000000000000000      
          10           3   1135.52083333333294999999999999999993      
          10           4   8219.27086347415864999999999999999958      
          10           5   56896.6832680564934000000000000000026      
          10           6   382807.877605401909300000000000000056      
          10           7   2523755.07470649612399999999999999973      
          10           8   16393908.6621202680270499999999999979      
          10           9   105316547.528319279123999999999999995      
          10          10   670833515.388210469790430000000000012      
          10          11   4244848009.74343269585300000000000005      
          10          12   26721913216.2278791258900000000000037      
          10          13   167539243345.456479239600000000000004      
          10          14   1047101127972.89934421199999999999989      

          11           0   1.00000000000000000000000000000000000      
          11           1   16.5000000000000000000000000000000000      
          11           2   170.843750000000000000000000000000000      
          11           3   1431.08854166666618999999999999999991      
          11           4   10877.1774420090763300000000000000009      
          11           5   78501.8725448403666000000000000000040      
          11           6   548256.658101624499060000000000000013      
          11           7   3740347.17503037602439999999999999983      
          11           8   25080816.6526614898668500000000000031      
          11           9   165992591.287324052237249999999999989      
          11          10   1087488796.99463057400423000000000000      
          11          11   7067741191.91901590411045000000000077      
          11          12   45642045108.6332679226259999999999993      
          11          13   293243260248.371638352680000000000047      
          11          14   1876296870072.91741119600000000000010      

          12           0   1.00000000000000000000000000000000000      
          12           1   18.0000000000000000000000000000000000      
          12           2   199.875000000000000000000000000000000      
          12           3   1773.24999999999941999999999999999990      
          12           4   14121.1797236689945400000000000000000      
          12           5   106052.896809688445199999999999999990      
          12           6   767494.629045824178620000000000000047      
          12           7   5409610.63466391689559999999999999905      
          12           8   37389300.0648869482127499999999999998      
          12           9   254581848.052856362259500000000000003      
          12          10   1713234483.83348553929438000000000016      
          12          11   11422104885.4528556394274000000000013      
          12          12   75578710189.5811575985203999999999995      
          12          13   497034547064.427921455448999999999937      
          12          14   3252284732620.22774021099999999999952      

          13           0   1.00000000000000000000000000000000000      
          13           1   19.5000000000000000000000000000000000      
          13           2   231.156250000000000000000000000000000      
          13           3   2165.38020833333263999999999999999990      
          13           4   18030.8011459539133300000000000000015      
          13           5   140678.315632913223100000000000000010      
          13           6   1053314.87293718726507999999999999989      
          13           7   7659356.81483667929259999999999999990      
          13           8   54494739.8668745318780300000000000107      
          13           9   381272566.195623472466850000000000013      
          13          10   2632555410.23876906684347999999999968      
          13          11   17984838140.5195381063990999999999998      
          13          12   121808561164.970462514477199999999998      
          13          13   819138545173.768844654312000000000172      
          13          14   5476110865941.15070190231199999999904      

          14           0   1.00000000000000000000000000000000000      
          14           1   21.0000000000000000000000000000000000      
          14           2   264.687500000000000000000000000000000      
          14           3   2610.85416666666584999999999999999991      
          14           4   22690.6276463638327499999999999999992      
          14           5   183640.422959827193639999999999999992      
          14           6   1420630.38536083759618999999999999990      
          14           7   10644019.9640259471049000000000000013      
          14           8   77864267.1012053113698700000000000105      
          14           9   559169843.397581316350999999999999932      
          14          10   3957221048.65737984328363000000000056      
          14          11   27675491621.1240428394448000000000032      
          14          12   191682273328.644003984498399999999976      
          14          13   1316950033487.74972251442900000000015      
          14          14   8987267968409.08045696867670000000009      

          15           0   1.00000000000000000000000000000000000      
          15           1   22.5000000000000000000000000000000000      
          15           2   300.468750000000000000000000000000000      
          15           3   3113.04687499999904999999999999999994      
          15           4   28190.3076623987528499999999999999992      
          15           5   236342.840860742849599999999999999992      
          15           6   1886696.35037846153214999999999999989      
          15           7   14548557.1227418842960000000000000012      
          15           8   109310606.714995890090650000000000004      
          15           9   804938915.495213419795749999999999977      
          15          10   5833244574.40312914753378999999999949      
          15          11   41726253067.2656928070282500000000045      
          15          12   295290013421.352463664332000000000037      
          15          13   2071085626514.29285471856999999999985      
          15          14   14416788529192.8146825383904999999970      

          16           0   1.00000000000000000000000000000000000      
          16           1   24.0000000000000000000000000000000000      
          16           2   338.500000000000000000000000000000000      
          16           3   3675.33333333333223999999999999999998      
          16           4   34624.5521315586736799999999999999999      
          16           5   300338.113280972683200000000000000017      
          16           6   2471343.80654393295743999999999999969      
          16           7   19592713.9521408166936000000000000008      
          16           8   151052970.436683684476300000000000007      
          16           9   1139554705.14927162775299999999999987      
          16          10   8449218379.02337263271944000000000002      
          16          11   61767974330.9098572623256000000000098      
          16          12   446299737246.943205932855999999999970      
          16          13   3193188197496.50134223261999999999965      
          16          14   22657251259047.1701408797639999999990      

          17           0   1.00000000000000000000000000000000000      
          17           1   25.5000000000000000000000000000000000      
          17           2   378.781250000000000000000000000000000      
          17           3   4301.08854166666542000000000000000042      
          17           4   42093.1344913435952900000000000000028      
          17           5   377335.299790829186099999999999999983      
          17           6   3197224.70354393828267999999999999967      
          17           7   26035673.5724041388303999999999999978      
          17           8   205785596.351420601552699999999999968      
          17           9   1589170181.40073205041849999999999990      
          17          10   12046231343.5292926699756400000000000      
          17          11   89935109152.9866699996652000000000159      
          17          12   663004193884.630552878155200000000041      
          17          13   4835895947633.44693544971199999999976      
          17          14   34954148250263.3917951804759999999996      

          18           0   1.00000000000000000000000000000000000      
          18           1   27.0000000000000000000000000000000000      
          18           2   421.312500000000000000000000000000000      
          18           3   4993.68749999999859000000000000000009      
          18           4   50700.8906792535177299999999999999969      
          18           5   469207.569335624849400000000000000001      
          18           6   4090068.34946360144651999999999999967      
          18           7   34181105.4968203458354000000000000042      
          18           8   276754558.455836832361020000000000022      
          18           9   2186117050.79967276927840000000000018      
          18          10   16929595243.6228156877599400000000022      
          18          11   128992820321.823700078742800000000004      
          18          12   969618359638.787577462781599999999882      
          18          13   7205466975537.77013612583600000000092      
          18          14   53024017084408.7236193338380000000072      

          19           0   1.00000000000000000000000000000000000      
          19           1   28.5000000000000000000000000000000000      
          19           2   466.093750000000000000000000000000000      
          19           3   5756.50520833333174999999999999999977      
          19           4   60557.7191327884410499999999999999963      
          19           5   577999.793985672163639999999999999989      
          19           6   5178949.24867710891756000000000000017      
          19           7   44382631.7475076903755999999999999976      
          19           8   367843495.101842729672780000000000039      
          19           9   2970053308.86409234406349999999999952      
          19          10   23482631284.0992915589683399999999963      
          19          11   182489942671.455453781759899999999992      
          19          12   1397875597230.78768944015120000000005      
          19          13   10577640005106.3664140360720000000006      
          19          14   79205864968121.2169812867475999999795      

          20           0   1.00000000000000000000000000000000000      
          20           1   30.0000000000000000000000000000000000      
          20           2   513.125000000000000000000000000000000      
          20           3   6592.91666666666489999999999999999946      
          20           4   71778.5807894483652999999999999999961      
          20           5   705936.142686283618799999999999999931      
          20           6   6496566.33036333469630000000000000022      
          20           7   57049727.2387149646479999999999999993      
          20           8   483668930.868042988385300000000000076      
          20           9   3989273227.13936003760900000000000056      
          20          10   32182793006.4804283408250799999999964      
          20          11   254941957051.968704784370000000000045      
          20          12   1988978201161.70786857334800000000023      
          20          13   15317414743114.4952647525299999999996      
          20          14   116653723913261.329362533451999999994      

          21           0   1.00000000000000000000000000000000000      
          21           1   31.5000000000000000000000000000000000      
          21           2   562.406250000000000000000000000000000      
          21           3   7506.29687499999803999999999999999916      
          21           4   84483.4990867332905299999999999999980      
          21           5   855427.675007771704300000000000000076      
          21           6   8079533.56764646531711999999999999990      
          21           7   72654071.5136379074218000000000000044      
          21           8   629685892.026243596958099999999999988      
          21           9   5302196436.08601992687349999999999924      
          21          10   43620428740.3016046213748799999999974      
          21          11   352048642530.768412055002199999999974      
          21          12   2795966218674.00130759702799999999982      
          21          13   21903552610957.5124900099999999999984      
          21          14   169579702311032.113185580516000000015      

          22           0   1.00000000000000000000000000000000000      
          22           1   33.0000000000000000000000000000000000      
          22           2   613.937500000000000000000000000000000      
          22           3   8500.02083333333117000000000000000045      
          22           4   98797.5599621432167900000000000000033      
          22           5   1029079.93489544890900000000000000003      
          22           6   9968681.98736162485029000000000000167      
          22           7   91736368.9206887361306999999999999909      
          22           8   812304541.399438278220699999999999995      
          22           9   6979053887.42406169492199999999999913      
          22          10   58520515432.0066124336137799999999992      
          22          11   480951632347.211418247346400000000033      
          22          12   3886577601471.24507111795839999999990      
          22          13   30958731897946.3304788437540000000003      
          22          14   243558666926490.955313104039000000021      

          23           0   1.00000000000000000000000000000000000      
          23           1   34.5000000000000000000000000000000000      
          23           2   667.718750000000000000000000000000000      
          23           3   9577.46354166666429000000000000000018      
          23           4   114850.911853178144130000000000000001      
          23           5   1229700.54441962772120000000000000007      
          23           6   12209373.0704454999040100000000000009      
          23           7   114913654.315156304015200000000000000      
          23           8   1039018584.03656738785216000000000000      
          23           9   9103789641.40552090052370000000000081      
          23          10   77767726143.7561552260213800000000010      
          23          11   650537706313.778810309339099999999990      
          23          12   5346682924747.07675329812320000000029      
          23          13   43286442411906.3894961575720000000048      
          23          14   345907731130652.739201217144999999959      

          24           0   1.00000000000000000000000000000000000      
          24           1   36.0000000000000000000000000000000000      
          24           2   723.750000000000000000000000000000000      
          24           3   10741.9999999999973999999999999999999      
          24           4   132778.765697338072600000000000000005      
          24           5   1460306.79752562062864000000000000003      
          24           6   14851823.5429519646264799999999999984      
          24           7   142887101.372194382314799999999999997      
          24           8   1318546220.75824848880258999999999998      
          24           9   11776198624.7743808991564999999999999      
          24          10   102435225825.299076788672479999999997      
          24          11   871794311291.664912283920800000000000      
          24          12   7284389189959.12695085297439999999902      
          24          13   59915875284413.8475400215640000000015      
          24          14   486156073898151.460456760655199999986      

          25           0   1.00000000000000000000000000000000000      
          25           1   37.5000000000000000000000000000000000      
          25           2   782.031250000000000000000000000000000      
          25           3   11997.0052083333304999999999999999997      
          25           4   152721.394932123002250000000000000005      
          25           5   1724133.25378374011850000000000000011      
          25           6   17951441.5576927057079999999999999990      
          25           7   176450350.597075567509999999999999971      
          25           8   1660984452.25658406989675000000000002      
          25           9   15114321743.9032173416462500000000010      
          25          10   133817624183.052367389379299999999987      
          25          11   1158224515010.67107000040999999999989      
          25          12   9834919693524.91724793732000000000024      
          25          13   82156255690063.9448918541999999999895      
          25          14   676623306792814.201378762979999999987      

          26           0   1.00000000000000000000000000000000000      
          26           1   39.0000000000000000000000000000000000      
          26           2   842.562500000000000000000000000000000      
          26           3   13345.8541666666635900000000000000010      
          26           4   174824.135495032933130000000000000015      
          26           5   2024639.33213929867740000000000000017      
          26           6   21569174.2665028473830999999999999977      
          26           7   216498374.118648313613999999999999981      
          26           8   2077977562.06105812682974999999999999      
          26           9   19257121014.7698543043999999999999990      
          26          10   173468550659.352521736616050000000016      
          26          11   1526329369882.42293932204700000000000      
          26          12   13166390687239.9699284035899999999988      
          26          13   111662281975469.240224763099999999991      
          26          14   933127683395803.988441979189999999971      

          27           0   1.00000000000000000000000000000000000      
          27           1   40.5000000000000000000000000000000000      
          27           2   905.343750000000000000000000000000000      
          27           3   14791.9218749999966699999999999999992      
          27           4   199237.385823567865289999999999999997      
          27           5   2365516.90466260879140000000000000004      
          27           6   25771866.7831315764327000000000000004      
          27           7   264036894.351934589513999999999999986      
          27           8   2582900632.31143957373475000000000030      
          27           9   24367458687.0544886082187499999999996      
          27          10   223243354749.141848817475049999999981      
          27          11   1996166495688.49572318982275000000001      
          27          12   17486620674541.0137224786939999999982      
          27          13   150512576331884.011530188639999999962      
          27          14   1275848951690538.79554594681000000015      

          28           0   1.00000000000000000000000000000000000      
          28           1   42.0000000000000000000000000000000000      
          28           2   970.375000000000000000000000000000000      
          28           3   16338.5833333333297399999999999999990      
          28           4   226116.606855227798780000000000000018      
          28           5   2750697.89029898294600000000000000010      
          28           6   30632632.5367577671863000000000000017      
          28           7   320192373.615805661361999999999999987      
          28           8   3191058971.90751670347245000000000050      
          28           9   30635405693.6982857609965000000000026      
          28          10   285347475178.803895221767299999999922      
          28          11   2591994586313.84509584307100000000019      
          28          12   23051124781497.7681721948220000000057      
          28          13   201303322114547.850287006994999999999      
          28          14   1730374633085731.46543309333999999993      

          29           0   1.00000000000000000000000000000000000      
          29           1   43.5000000000000000000000000000000000      
          29           2   1037.65625000000000000000000000000000      
          29           3   17989.2135416666628000000000000000004      
          29           4   255622.322027512733649999999999999989      
          29           5   3184361.84861873362613999999999999991      
          29           6   36231235.0161306065241999999999999978      
          29           7   386222591.791673500015000000000000041      
          29           8   3919904362.23439316476204999999999998      
          29           9   38281906149.7683572132287499999999951      
          29          10   362391063910.127280319779799999999990      
          29          11   3343014509330.31234185464049999999999      
          29          12   30172464819405.0432933520940000000005      
          29          13   267259563810338.897837237640000000022      
          29          14   2328963024571826.51170602069200000041      

          30           0   1.00000000000000000000000000000000000      
          30           1   45.0000000000000000000000000000000000      
          30           2   1107.18750000000000000000000000000000      
          30           3   19747.1874999999958500000000000000002      
          30           4   287920.117277922669949999999999999976      
          30           5   3670943.57356717331620000000000000019      
          30           6   42654480.9043352188797499999999999984      
          30           7   463527829.109135313524499999999999987      
          30           8   4789269051.29098217424325000000000045      
          30           9   47562826055.4212942441650000000000032      
          30          10   457450495569.121992673306449999999982      
          30          11   4284218701590.70801813717999999999988      
          30          12   39231145529033.3401072057400000000018      
          30          13   352366980258575.052315317775000000063      
          30          14   3112061320044955.78143103297250000048      

          31           0   1.00000000000000000000000000000000000      
          31           1   46.5000000000000000000000000000000000      
          31           2   1178.96875000000000000000000000000000      
          31           3   21615.8802083333288899999999999999984      
          31           4   323180.641043957607730000000000000019      
          31           5   4215140.68721461450000000000000000001      
          31           6   49996624.6041832912416299999999999980      
          31           7   553662671.144508704675199999999999943      
          31           8   5821618452.67824193152875000000000054      
          31           9   58773415827.1480588006462500000000026      
          31          10   574137439792.301601389548449999999942      
          31          11   5457361672533.38427259479174999999943      
          31          12   50688269182261.9099917151000000000043      
          31          13   461527312998538.395916059549999999946      
          31          14   4130122995005853.08655401986749999962      

          32           0   1.00000000000000000000000000000000000      
          32           1   48.0000000000000000000000000000000000      
          32           2   1253.00000000000000000000000000000000      
          32           3   23598.6666666666619200000000000000014      
          32           4   361579.604263117547040000000000000004      
          32           5   4821921.23350636966079999999999999961      
          32           6   58359784.1542286981561599999999999983      
          32           7   658348453.118194953572800000000000019      
          32           8   7042323531.53260145527660000000000003      
          32           9   72253217789.3170159901699999999999997      
          32          10   716676223189.743932837503200000000033      
          32          11   6912065613169.08443594189599999999963      
          32          12   65100184337684.7913708083359999999966      
          32          13   600741042705887.651140741160000000010      
          32          14   5445775062695241.31932157292000000037      

          33           0   1.00000000000000000000000000000000000      
          33           1   49.5000000000000000000000000000000000      
          33           2   1329.28125000000000000000000000000000      
          33           3   25698.9218749999949399999999999999997      
          33           4   403297.780372902487930000000000000022      
          33           5   5496531.27201275128130000000000000001      
          33           6   67854368.5354081267296400000000000036      
          33           7   779486360.576807925280800000000000012      
          33           8   8479953885.11893230828164000000000091      
          33           9   88391451304.3092366845217999999999967      
          33          10   889990259202.416591298697199999999932      
          33          11   8707076376361.50981431268400000000098      
          33          12   83135390231139.2381009778079999999968      
          33          13   777321360945085.100360221680000000102      
          33          14   7136393061763392.83371100931999999988      

          34           0   1.00000000000000000000000000000000000      
          34           1   51.0000000000000000000000000000000000      
          34           2   1407.81250000000000000000000000000000      
          34           3   27920.0208333333279499999999999999995      
          34           4   448521.005310812430450000000000000011      
          34           5   6244502.47167907184364000000000000016      
          34           6   78599516.3683067016307199999999999954      
          34           7   919171203.546006102506200000000000049      
          34           8   10166592551.4263279295551600000000011      
          34           9   107632909804.260901820404000000000005      
          34          10   1099798378138.56730078073780000000016      
          34          11   10911686446742.2654791573320000000005      
          34          12   105593986163948.560815475095999999992      
          34          13   1000143985473698.80051229876000000018      
          34          14   9297149754078000.23248339318799999924      

          35           0   1.00000000000000000000000000000000000      
          35           1   52.5000000000000000000000000000000000      
          35           2   1488.59375000000000000000000000000000      
          35           3   30265.3385416666609500000000000000010      
          35           4   497440.177514347374650000000000000011      
          35           5   7071659.70457564382939999999999999979      
          35           6   90723546.0010486100928000000000000031      
          35           7   1079705881.23996524333399999999999990      
          35           8   12138173604.7388585413317999999999990      
          35           9   130484405610.591702488879000000000012      
          35          10   1352721946168.09745344533028000000008      
          35          11   13607342960227.9345656757429999999999      
          35          12   133429985470818.671280891959999999999      
          35          13   1279937918874150.13540024080000000032      
          35          14   12044612580671436.9032797123800000005      

          36           0   1.00000000000000000000000000000000000      
          36           1   54.0000000000000000000000000000000000      
          36           2   1571.62500000000000000000000000000000      
          36           3   32738.2499999999939399999999999999977      
          36           4   550251.257921007320579999999999999960      
          36           5   7984128.63964777971960000000000000021      
          36           6   104364416.987812726916460000000000012      
          36           7   1263616554.41342916401039999999999985      
          36           8   14434843622.7823758489126000000000007      
          36           9   157521800089.105551786125999999999992      
          36          10   1656403721092.42550695430008000000000      
          36          11   16889460367526.7769983797431999999984      
          36          12   167776846351559.822726131975999999988      
          36          13   1629622856375278.83020261257999999980      
          36          14   15520975035027593.4186932168400000001      

          37           0   1.00000000000000000000000000000000000      
          37           1   55.5000000000000000000000000000000000      
          37           2   1656.90625000000000000000000000000000      
          37           3   35342.1302083333269199999999999999992      
          37           4   607155.269968292268289999999999999999      
          37           5   8988343.33646579199469999999999999945      
          37           6   119670202.957973239471920000000000011      
          37           7   1473668542.44227614677460000000000003      
          37           8   17101348135.6773480012230000000000013      
          37           9   189397658388.500705653986999999999985      
          37          10   2019639454348.07001757994448000000029      
          37          11   20869458967216.2440675973803999999998      
          37          12   209976607187991.516058548318399999986      
          37          13   2064699613614335.88168081070399999971      
          37          14   19899018363686315.8800857487600000015      

          38           0   1.00000000000000000000000000000000000      
          38           1   57.0000000000000000000000000000000000      
          38           2   1744.43750000000000000000000000000000      
          38           3   38080.3541666666598899999999999999991      
          38           4   668358.299593702217830000000000000014      
          38           5   10091053.8389749931346000000000000012      
          38           6   136799575.875865272701529999999999991      
          38           7   1712882962.21853847273909999999999986      
          38           8   20187444192.5566115299344800000000005      
          38           9   226849569748.620530570049599999999971      
          38          10   2452523313002.70516722188308000000032      
          38          11   25677052266007.9328477284736000000031      
          38          12   261613052097617.446884956371199999981      
          38          13   2603700673281762.04484230805200000022      
          38          14   25387912499529551.3363361350220000004      

          39           0   1.00000000000000000000000000000000000      
          39           1   58.5000000000000000000000000000000000      
          39           2   1834.21875000000000000000000000000000      
          39           3   40956.2968749999928499999999999999974      
          39           4   734071.495234737169249999999999999996      
          39           5   11299333.7692456956186400000000000001      
          39           6   155922301.691175514122290000000000002      
          39           7   1984554125.94581257981839999999999987      
          39           8   23748340207.3358332349684200000000023      
          39           9   270709176141.713655953581000000000001      
          39          10   2966608262520.42967958365147999999984      
          39          11   31462807960848.0595993122957999999989      
          39          12   324549373563365.415702740526399999981      
          39          13   3268708745845865.94959123898399999978      
          39          14   32239978985792905.4259662895731999993      

          40           0   1.00000000000000000000000000000000000      
          40           1   60.0000000000000000000000000000000000      
          40           2   1926.25000000000000000000000000000000      
          40           3   43973.3333333333258000000000000000005      
          40           4   804511.067828897122600000000000000034      
          40           5   12620587.9212232119255999999999999991      
          40           6   177219747.379957838828399999999999994      
          40           7   2292267714.92099734570600000000000004      
          40           8   27845164270.7533812341706500000000025      
          40           9   321911953825.353108535489499999999969      
          40          10   3575082620866.10806275075704000000001      
          40          11   38401009283769.7921135529119999999946      
          40          12   400970843194789.334650628191999999998      
          40          13   4085952108899102.92026409291999999992      
          40          14   40758553979578438.2418031561679999941      

          41           0   1.00000000000000000000000000000000000      
          41           1   61.5000000000000000000000000000000000      
          41           2   2020.53125000000000000000000000000000      
          41           3   47134.8385416666587400000000000000020      
          41           4   879898.290813682077930000000000000016      
          41           5   14062559.8544778545336999999999999999      
          41           6   200885399.376273934493840000000000013      
          41           7   2639919746.38829799589959999999999978      
          41           8   32545462141.4252106449150500000000000      
          41           9   381507794239.488244697646750000000011      
          41          10   4292964067144.55620133995894000000049      
          41          11   46692845510246.1280795351456000000045      
          41          12   493433049198149.913016062496000000012      
          41          13   5086486437406303.17003721852000000005      
          41          14   51307106361695221.1731401869840000010      

          42           0   1.00000000000000000000000000000000000      
          42           1   63.0000000000000000000000000000000000      
          42           2   2117.06250000000000000000000000000000      
          42           3   50444.1874999999916700000000000000019      
          42           4   960459.500126592035290000000000000032      
          42           5   15633339.4879549359205999999999999989      
          42           6   227125393.394458926374979999999999991      
          42           7   3031736350.55143313677439999999999972      
          42           8   37923726154.2892756153644500000000007      
          42           9   450672432572.370874919355999999999982      
          42          10   5137312463486.71649031931638999999894      
          42          11   56569962609602.2181792175402000000004      
          42          12   604916310144988.163904572285199999905      
          42          13   6306973868859827.38374791551199999989      
          42          14   64319784663245584.7750931043559999983      

          43           0   1.00000000000000000000000000000000000      
          43           1   64.5000000000000000000000000000000000      
          43           2   2215.84375000000000000000000000000000      
          43           3   53904.7552083333245900000000000000003      
          43           4   1046426.09420512699473000000000000007      
          43           5   17341370.6937247685634000000000000012      
          43           6   256159055.642012002313220000000000003      
          43           7   3472294374.82998241370440000000000057      
          43           8   44061956310.4428856730869700000000003      
          43           9   530719774250.807911976498649999999994      
          43          10   6127462927359.46599359223818999999946      
          43          11   68298407316334.3845002643790499999898      
          43          12   738886929322309.965454205411599999942      
          43          13   7790571168947328.05613875013600000061      
          43          14   80313587096150323.1744610075480000078      

          44           0   1.00000000000000000000000000000000000      
          44           1   66.0000000000000000000000000000000000      
          44           2   2316.87500000000000000000000000000000      
          44           3   57519.9166666666575000000000000000035      
          44           4   1138034.53398678695630000000000000002      
          44           5   19195458.8907326649386399999999999996      
          44           6   288219455.423112037737660000000000012      
          44           7   3966542832.44581229423159999999999941      
          44           8   51050254838.0053306086958299999999987      
          44           9   623115171579.347171421933499999999999      
          44          10   7285280672945.98956255853334000000018      
          44          11   82183000328536.3503173264074000000051      
          44          12   899366012520436.243181084141200000090      
          44          13   9587940081013495.35067262759700000042      
          44          14   99902371602310959.1949261463775999875      

          45           0   1.00000000000000000000000000000000000      
          45           1   67.5000000000000000000000000000000000      
          45           2   2420.15625000000000000000000000000000      
          45           3   61293.0468749999903999999999999999987      
          45           4   1235526.34290907192004999999999999997      
          45           5   21204778.6385489375222999999999999992      
          45           6   323553969.132758220667800000000000001      
          45           7   4519825212.42551747628299999999999991      
          45           8   58987455539.2670043621505499999999938      
          45           9   729489704760.600609134060249999999980      
          45          10   8635439224777.39350217347548000000100      
          45          11   98572176898724.6472025421875000000067      
          45          12   1091006634772194.66535266425800000006      
          45          13   11758394262866501.7390663158799999997      
          45          14   123812947682287286.105110266192000007      

          46           0   1.00000000000000000000000000000000000      
          46           1   69.0000000000000000000000000000000000      
          46           2   2525.68750000000000000000000000000000      
          46           3   65227.5208333333232899999999999999987      
          46           4   1339148.10690948188602999999999999991      
          46           5   23378881.2311188987897999999999999992      
          46           6   362424855.641535676716269999999999971      
          46           7   5137902668.10481542143530000000000044      
          46           8   67981789265.0151646293273500000000098      
          46           9   851655523574.950296354091000000000001      
          46          10   10205723694451.0992635843230299999997      
          46          11   117863335777944.568218445043200000007      
          46          12   1319180208511944.59534966154799999981      
          46          13   14371198644192232.2208211474249999976      
          46          14   152903519008084443.499001316823500018      

          47           0   1.00000000000000000000000000000000000      
          47           1   70.5000000000000000000000000000000000      
          47           2   2633.46875000000000000000000000000000      
          47           3   69326.7135416666561700000000000000035      
          47           4   1449151.47442551685429000000000000003      
          47           5   25727702.2905128612159999999999999999      
          47           6   405109843.071006094091590000000000017      
          47           7   5826978101.22083151322720000000000006      
          47           8   78151586882.5553711564364500000000167      
          47           9   991622308082.366807641500750000000054      
          47          10   12027360902105.2058122947514299999992      
          47          11   140508740310971.657612353589649999995      
          47          12   1590072977094833.48954435109039999997      
          47          13   17507038584186220.8427949826739999980      
          47          14   188184775656203139.161992995056500000      

          48           0   1.00000000000000000000000000000000000      
          48           1   72.0000000000000000000000000000000000      
          48           2   2743.50000000000000000000000000000000      
          48           3   73593.9999999999890400000000000000003      
          48           4   1565793.15639467682488000000000000012      
          48           5   28261569.3606761372751999999999999988      
          48           6   451902726.959723348600959999999999941      
          48           7   6593721158.67821234051920000000000008      
          48           8   89626021129.5765519398338600000000015      
          48           9   1151614908831.99743156135020000000001      
          48          10   14135378218388.1088080534232799999991      
          48          11   167022018463634.331520519389599999994      
          48          12   1910793633833092.30948076293920000006      
          48          13   21259677879539406.3836730189319999991      
          48          14   230843967418812682.451278786539999949      

          49           0   1.00000000000000000000000000000000000      
          49           1   73.5000000000000000000000000000000000      
          49           2   2855.78125000000000000000000000000000      
          49           3   78032.7552083333219000000000000000019      
          49           4   1689334.92625446179784999999999999996      
          49           5   30991209.5011790394411400000000000008      
          49           6   503113979.819874128653080000000000020      
          49           7   7445294159.07500460590080000000000026      
          49           8   102545888771.636552798745140000000003      
          49           9   1334092229226.55270767669149999999983      
          49          10   16568993100026.8795763456158799999993      
          49          11   197985311697790.071811219054800000015      
          49          12   2289493147902148.20005817140640000037      
          49          13   25737826475529384.5185734159840000024      
          49          14   282272325277625646.436814330231200004      

          50           0   1.00000000000000000000000000000000000      
          50           1   75.0000000000000000000000000000000000      
          50           2   2970.31250000000000000000000000000000      
          50           3   82646.3541666666547499999999999999957      
          50           4   1820043.61994237177324999999999999995      
          50           5   33927756.8809668801870000000000000018      
          50           6   559071372.084543560260999999999999969      
          50           7   8389378966.07423715914499999999999967      
          50           8   117064434506.673932038388500000000011      
          50           9   1541767414888.33424655407999999999978      
          50          10   19372035392813.9020905486131000000025      
          50          11   234057125900396.485015619070000000032      
          50          12   2735497964887698.80807649133999999999      
          50          13   31067240675960741.2092962829000000018      
          50          14   344096236984799667.585868243009999956      

          51           0   1.00000000000000000000000000000000000      
          51           1   76.5000000000000000000000000000000000      
          51           2   3087.09375000000000000000000000000000      
          51           3   87438.1718749999875899999999999999941      
          51           4   1958191.13589590675113000000000000007      
          51           5   37082760.3721099719853999999999999985      
          51           6   620120604.445605832045000000000000021      
          51           7   9434204825.70714365571000000000000036      
          51           8   133348218085.580668170954500000000012      
          51           9   1777629417112.00460200032250000000024      
          51          10   22593404579956.7068575546190999999997      
          51          11   275980941025621.626539211936499999990      
          51          12   3259457841636393.83143839438000000010      
          51          13   37393080739742263.7162598462000000013      
          51          14   418212625029731953.431522458030000056      

          52           0   1.00000000000000000000000000000000000      
          52           1   78.0000000000000000000000000000000000      
          52           2   3206.12500000000000000000000000000000      
          52           3   92411.5833333333204199999999999999974      
          52           4   2104054.43505256673153999999999999992      
          52           5   40468191.1435536273083999999999999982      
          52           6   686625951.582239820235499999999999989      
          52           7   10588577184.6939633402879999999999995      
          52           8   151578026143.499354911869499999999995      
          52           9   2044965999765.90113663399500000000003      
          52          10   26287564261328.4917470314345999999997      
          52          11   324594639728314.110799117318000000002      
          52          12   3873509672696180.61484818154800000012      
          52          13   44882553002062521.8981170606299999984      
          52          14   506829021336084671.160006143220000008      

          53           0   1.00000000000000000000000000000000000      
          53           1   79.5000000000000000000000000000000000      
          53           2   3327.40625000000000000000000000000000      
          53           3   97569.9635416666532399999999999999927      
          53           4   2257915.54084985171453000000000000008      
          53           5   44096450.2548681586275000000000000022      
          53           6   758970917.280069713675999999999999984      
          53           7   11861907506.8682574554009999999999991      
          53           8   171949830262.137363918739900000000004      
          53           9   2347388261318.84035315596049999999992      
          53          10   30515076260274.1464645432215999999983      
          53          11   380840819058767.911936350356999999992      
          53          12   4591458769254631.76846218132400000069      
          53          13   53727866075919316.1246047130399999953      
          53          14   612508883100937894.771322905180000018      

          54           0   1.00000000000000000000000000000000000      
          54           1   81.0000000000000000000000000000000000      
          54           2   3450.93750000000000000000000000000000      
          54           3   102916.687499999986049999999999999993      
          54           4   2420061.53922526170015000000000000014      
          54           5   47980376.2499988784136400000000000032      
          54           6   837558900.940930638826049999999999937      
          54           7   13264244104.7906787750434999999999995      
          54           8   194675792809.019361990344100000000037      
          54           9   2688856746022.94705431910999999999997      
          54          10   35343176869326.3645805535390999999970      
          54          11   445778053258021.156208663076000000007      
          54          12   5428979161379918.56255866124800000053      
          54          13   64149533285089882.1503619376300000046      
          54          14   738222748544438788.020537835988999942      

          55           0   1.00000000000000000000000000000000000      
          55           1   82.5000000000000000000000000000000000      
          55           2   3576.71875000000000000000000000000000      
          55           3   108455.130208333318849999999999999998      
          55           4   2590784.57861629668845000000000000009      
          55           5   52133252.7510160991371999999999999976      
          55           6   922813875.483259284764250000000000003      
          55           7   14806304003.6381317633720000000000007      
          55           8   219985322125.228475693008999999999994      
          55           9   3073709220675.07394460883749999999976      
          55          10   40846397864526.2998299426298999999986      
          55          11   520593179845460.862538738872500000015      
          55          12   6403834610823183.42664245947999999975      
          55          13   76400056262853683.3093991643000000014      
          55          14   887405890286882541.333850605194999872      

          56           0   1.00000000000000000000000000000000000      
          56           1   84.0000000000000000000000000000000000      
          56           2   3704.75000000000000000000000000000000      
          56           3   114188.666666666651639999999999999995      
          56           4   2770381.86996045667947999999999999992      
          56           5   56568816.0518651332679999999999999991      
          56           6   1015181076.63310952819128000000000009      
          56           7   16499505854.4542608584412000000000002      
          56           8   248126178658.815302631677750000000014      
          56           9   3506690195809.85189603234249999999994      
          56          10   47107235040080.8668291528464000000022      
          56          11   606614685531891.245992932876000000054      
          56          12   7536122144945111.68636085660000000028      
          56          13   90768027632706341.7436633761000000092      
          56          14   1064023187931056660.83068351386000017      

          57           0   1.00000000000000000000000000000000000      
          57           1   85.5000000000000000000000000000000000      
          57           2   3835.03125000000000000000000000000000      
          57           3   120120.671874999984419999999999999996      
          57           4   2959155.68669524167329000000000000002      
          57           5   61301262.7121162932752999999999999992      
          57           6   1115127703.60579305843296000000000003      
          57           7   18356003913.8472043809868000000000020      
          57           8   279365633666.682874832945350000000036      
          57           9   3992982272646.32906917673125000000006      
          57          10   54216867140881.8654594922908999999974      
          57          11   705327273027173.101774563901999999939      
          57          12   8848540052784404.13154534143199999967      
          57          13   107582693879205279.842050012920000007      
          57          14   1272642010538912337.90777553334000016      

          58           0   1.00000000000000000000000000000000000      
          58           1   87.0000000000000000000000000000000000      
          58           2   3967.56250000000000000000000000000000      
          58           3   126254.520833333317190000000000000003      
          58           4   3157413.36475815166992999999999999998      
          58           5   66345257.1507148916278000000000000000      
          58           6   1223143631.17814500244333999999999998      
          58           7   20388723107.2205515682547999999999995      
          58           8   313991682133.384585957308590000000002      
          58           9   4538239399617.51840883306080000000029      
          58          10   62275928200018.2879745393826499999962      
          58          11   818387694547853.673768731682999999933      
          58          12   10366682422201319.2897922760459999986      
          58          13   127219022930717155.130678158660000002      
          58          14   1518513974409713754.92706706369000025      

          59           0   1.00000000000000000000000000000000000      
          59           1   88.5000000000000000000000000000000000      
          59           2   4102.34375000000000000000000000000000      
          59           3   132593.588541666649950000000000000001      
          59           4   3365467.30258668666944999999999999978      
          59           5   71715939.2397312407936399999999999947      
          59           6   1339742133.15141454980781999999999993      
          59           7   22611395192.6234402328772000000000003      
          59           8   352314311580.901000307846710000000003      
          59           9   5148622124857.97772099593775000000024      
          59          10   71395336421890.1134460623192500000053      
          59          11   947641942772764.518467103977750000008      
          59          12   12119362442724142.0355961523020000021      
          59          13   150103324623438639.668162483119999984      
          59          14   1807666522267549758.66025679360600020      

          60           0   1.00000000000000000000000000000000000      
          60           1   90.0000000000000000000000000000000000      
          60           2   4239.37500000000000000000000000000000      
          60           3   139141.249999999982700000000000000005      
          60           4   3583634.96111834667190000000000000022      
          60           5   77428931.8981106532403999999999999935      
          60           6   1465460617.20478057774630000000000018      
          60           7   25038596042.3057325467940000000000020      
          60           8   394666828469.090367852519049999999994      
          60           9   5830834933608.79458493604649999999983      
          60          10   81697182888937.2705054594433800000015      
          60          11   1095143895149339.93648403328300000006      
          60          12   14138966852528071.2819910388299999987      
          60          13   176719476110386035.911218074374999992      
          60          14   2147005357045317629.25817952146000001      

          61           0   1.00000000000000000000000000000000000      
          61           1   91.5000000000000000000000000000000000      
          61           2   4378.65625000000000000000000000000000      
          61           3   145900.880208333315440000000000000000      
          61           4   3812238.86379063167732999999999999968      
          61           5   83500348.6854234414350999999999999975      
          61           6   1600861371.13949227611636000000000011      
          61           7   27685784059.0642064502213999999999998      
          61           8   441407243912.136575727235850000000020      
          61           9   6592165762122.03976030603974999999956      
          61          10   93315683511388.9215055015266800000066      
          61          11   1263175512826457.79166125664969999999      
          61          12   16461844070221534.8466126379260000001      
          61          13   207615808433366186.748201881479999997      
          61          14   2544428857326707324.94784912278000011      

          62           0   1.00000000000000000000000000000000000      
          62           1   93.0000000000000000000000000000000000      
          62           2   4520.18750000000000000000000000000000      
          62           3   152875.854166666648169999999999999988      
          62           4   4051606.59654104168578999999999999976      
          62           5   89946801.3956149178441999999999999989      
          62           6   1746532320.51363477241647000000000001      
          62           7   30569339744.4657001856661000000000000      
          62           8   492919720461.947172936828250000000091      
          62           9   7440527782307.88751487857699999999990      
          62          10   106398197784873.454259177110329999999      
          62          11   1454268701087071.70131743221840000006      
          62          12   19128728723150597.7499116582264000012      
          62          13   243412714904055888.832764115058999999      
          62          14   3008955702615708665.41490868248249990      

          63           0   1.00000000000000000000000000000000000      
          63           1   94.5000000000000000000000000000000000      
          63           2   4663.96875000000000000000000000000000      
          63           3   160069.546874999980889999999999999993      
          63           4   4302070.80780707669733000000000000045      
          63           5   96785407.6507553949335999999999999941      
          63           6   1903087797.66751975678922999999999979      
          63           7   33706606436.0331474569856000000000035      
          63           8   549616081735.083011221013430000000021      
          63           9   8384503554067.17942352894485000000063      
          63          10   121106318070266.226447769465930000003      
          63          11   1671228943982018.88745959344434999986      
          63          12   22185205464113657.2552864156952000009      
          63          13   284811046656582894.935381078341999989      
          63          14   3550867045405641831.59632780126950014      

          64           0   1.00000000000000000000000000000000000      
          64           1   96.0000000000000000000000000000000000      
          64           2   4810.00000000000000000000000000000000      
          64           3   167485.333333333313599999999999999990      
          64           4   4563969.20852623671200000000000000012      
          64           5   104033798.494790185168640000000000009      
          64           6   2071169322.13970110702463999999999988      
          64           7   37115932230.4804407134943999999999955      
          64           8   611937386685.429951302420719999999983      
          64           9   9433391644990.22967346363599999999915      
          64          10   137617033263847.857667990630080000000      
          64          11   1917160831931468.15222357071680000010      
          64          12   25682215158071332.1833651054143999974      
          64          13   332601365753335074.809931653263999962      
          64          14   4181864684000976035.36222892438719967      

          65           0   1.00000000000000000000000000000000000      
          65           1   97.5000000000000000000000000000000000      
          65           2   4958.28125000000000000000000000000000      
          65           3   175126.588541666646300000000000000004      
          65           4   4837644.57213602172985000000000000037      
          65           5   111710125.987289601014099999999999997      
          65           6   2251446392.47361551356340000000000021      
          65           7   40816713110.0820600591160000000000007      
          65           8   680355570350.451989983714399999999987      
          65           9   10597255819879.1347544605019999999992      
          65          10   156123970883758.369947126491039999998      
          65          11   2195495607368920.70349544755200000006      
          65          12   29676606720015395.6749494371520000022      
          65          13   387674131563619778.328930249519999995      
          65          14   4915246815713839706.67078156340799922      

          66           0   1.00000000000000000000000000000000000      
          66           1   99.0000000000000000000000000000000000      
          66           2   5108.81250000000000000000000000000000      
          66           3   182996.687499999978990000000000000011      
          66           4   5123444.73457393175093000000000000040      
          66           5   119833070.797198954934200000000000003      
          66           6   2444617289.41484810450024000000000003      
          66           7   44829437289.2634052865806000000000017      
          66           8   755375152924.494069810818800000000030      
          66           9   11886976905365.7586160256279999999999      
          66          10   176838721760919.404434769235439999993      
          66          11   2510020860060982.62819068534560000040      
          66          12   34231738095010661.6001497359360000033      
          66          13   451030901807340147.164292167920000010      
          66          14   5766103084946923338.54045550490400096      

          67           0   1.00000000000000000000000000000000000      
          67           1   100.500000000000000000000000000000000      
          67           2   5261.59375000000000000000000000000000      
          67           3   191099.005208333311670000000000000009      
          67           4   5421722.59427746677529000000000000017      
          67           5   128421849.796588559392600000000000003      
          67           6   2651409890.49902307058728000000000023      
          67           7   49175730798.4977685366684000000000003      
          67           8   837535019038.231739269221199999999995      
          67           9   13314307437750.9159358869059999999983      
          67          10   199992251689115.754918891766639999988      
          67          11   2864912510550867.90819476062519999965      
          67          12   39418130091939788.6337786978751999978      
          67          13   523796635679744292.262320788912000002      
          67          14   6751530785345352404.76848154853600015      

          68           0   1.00000000000000000000000000000000000      
          68           1   102.000000000000000000000000000000000      
          68           2   5416.62500000000000000000000000000000      
          68           3   199436.916666666644340000000000000000      
          68           4   5732836.11218412680297999999999999970      
          68           5   137496223.654403726852399999999999999      
          68           6   2872582496.03031929023742000000000002      
          68           7   53878404322.5958850824983999999999990      
          68           8   927410269148.993737730297920000000074      
          68           9   14891929205082.0710661344064000000002      
          68          10   225836404559836.222851815153439999993      
          68          11   3264769227251427.71222069889279999988      
          68          12   45314177014067997.2621094157216000003      
          68          13   607233192865855478.860709109735999900      
          68          14   7890874230239074964.99387350740800073      

          69           0   1.00000000000000000000000000000000000      
          69           1   103.500000000000000000000000000000000      
          69           2   5573.90625000000000000000000000000000      
          69           3   208013.796874999977000000000000000008      
          69           4   6057148.31173141183404999999999999976      
          69           5   147076504.430214769776139999999999999      
          69           6   3108924666.45061095452776000000000014      
          69           7   58961501310.4739997388626000000000010      
          69           8   1025614144972.31248561457887999999999      
          69           9   16633513797417.1085045830659999999993      
          69          10   254645501682829.978747096927840000001      
          69          11   3714649430061184.48809503976239999997      
          69          12   52006918272617929.2271648798912000028      
          69          13   702754129032364205.922015443471999929      
          69          14   9205989471619455326.26961764973759905      

          70           0   1.00000000000000000000000000000000000      
          70           1   105.000000000000000000000000000000000      
          70           2   5733.43750000000000000000000000000000      
          70           3   216833.020833333309650000000000000009      
          70           4   6395027.27885682186854999999999999955      
          70           5   157183563.167967000625799999999999988      
          70           6   3361258071.09923319220305000000000003      
          70           7   64450347373.4863863966054999999999990      
          70           8   1132800030910.68636648883580000000000      
          70           9   18553786282190.4123795739240000000015      
          70          10   286718042173195.876160587292880000017      
          70          11   4220111041001213.83408340268000000011      
          70          12   59592875424529912.4221899735679999974      
          70          13   811940895569168413.478164929480000001      
          70          14   10721536725543263043.7549793695320002      

          71           0   1.00000000000000000000000000000000000      
          71           1   106.500000000000000000000000000000000      
          71           2   5895.21875000000000000000000000000000      
          71           3   225897.963541666642290000000000000001      
          71           4   6746846.16199785690652999999999999986      
          71           5   167838837.489730731862800000000000008      
          71           6   3630437348.36337269467917000000000039      
          71           7   70371600989.4082581820487999999999986      
          71           8   1249663533461.16659406384910000000006      
          71           9   20668592124604.6174364461459999999974      
          71          10   322378509470246.172036924195680000012      
          71          11   4787254150278685.45220740778920000009      
          71          12   68178959342915823.7394773385679999991      
          71          13   936560558961668620.489058811600000087      
          71          14   12465303051808381134.3311910915559988      

          72           0   1.00000000000000000000000000000000000      
          72           1   108.000000000000000000000000000000000      
          72           2   6059.25000000000000000000000000000000      
          72           3   235211.999999999974919999999999999985      
          72           4   7112983.17209201694803999999999999987      
          72           5   179064339.189451275947999999999999999      
          72           6   3917350977.21908334104663999999999997      
          72           7   76753305529.1550057414611999999999932      
          72           8   1376944640609.01036330967845000000004      
          72           9   22994967476016.9623733033795000000000      
          72          10   361979289242430.526025628936080000004      
          72          11   5422766774381455.38604230243039999986      
          72          12   77883452508842294.7424430297823999964      
          72          13   1078585163228329869.52259445894400003      
          72          14   14468558038703783465.3612209950239986      

          73           0   1.00000000000000000000000000000000000      
          73           1   109.500000000000000000000000000000000      
          73           2   6225.53125000000000000000000000000000      
          73           3   244778.505208333307540000000000000013      
          73           4   7493821.58257680199312999999999999957      
          73           5   190882661.826698945341700000000000012      
          73           6   4222922160.16292682307415999999999991      
          73           7   83624942623.3237011505732000000000087      
          73           8   1515429963240.27089115523181000000014      
          73           9   25551212956373.1880924645829500000003      
          73          10   405902704126328.646487783687180000015      
          73          11   6133973891304390.42273390351760000132      
          73          12   88837071706458667.1268355984352000088      
          73          13   1240212867376584191.68540320559200008      
          73          14   16766445460339353109.2290223897599990      

          74           0   1.00000000000000000000000000000000000      
          74           1   111.000000000000000000000000000000000      
          74           2   6394.06250000000000000000000000000000      
          74           3   254600.854166666640150000000000000007      
          74           4   7889749.72938971204184999999999999976      
          74           5   203316988.320419052503639999999999996      
          74           6   4548109717.53423827021218000000000063      
          74           7   91017486885.6428049491367999999999960      
          74           8   1665955060631.82385848889768999999994      
          74           9   28356971059864.3785121313639999999969      
          74          10   454563170946178.187364083170030000015      
          74          11   6928889946809283.69400763603379999993      
          74          12   101184116710585253.272501552248400003      
          74          13   1423890998835257651.53245163750399982      
          74          14   19398414105279989840.3287119617871994      

          75           0   1.00000000000000000000000000000000000      
          75           1   112.500000000000000000000000000000000      
          75           2   6564.84375000000000000000000000000000      
          75           3   264682.421874999972749999999999999993      
          75           4   8301161.01096824709425000000000000042      
          75           5   216391098.542681909893000000000000008      
          75           6   4893908993.22801687459649999999999965      
          75           7   98963462010.4160138005300000000000086      
          75           8   1829406852102.95867142697525000000029      
          75           9   31433307316143.0400203210512500000018      
          75          10   508409486263656.142896916920149999995      
          75          11   7816275034733556.34139336776124999933      
          75          12   115083710877177487.717076889810000007      
          75          13   1632341173335492824.69697123859999999      
          75          14   22408691221748729759.6689600548400030      

          76           0   1.00000000000000000000000000000000000      
          76           1   114.000000000000000000000000000000000      
          76           2   6737.87500000000000000000000000000000      
          76           3   275026.583333333305339999999999999996      
          76           4   8728453.88824990715037999999999999993      
          76           5   230129376.912432829968400000000000007      
          76           6   5261352771.79844151605190000000000060      
          76           7   107496998261.046186276406000000000017      
          76           8   2006726116938.29186606660674999999993      
          76           9   34802795342634.0574500072074999999945      
          76          10   567927246315734.701432118277900000058      
          76          11   8805694963795788.31194784298099999947      
          76          12   130711139883072013.231089950370000005      
          76          13   1868586641757481829.48737548742500003      
          76          14   25846802287366458260.3704139645200009      

          77           0   1.00000000000000000000000000000000000      
          77           1   115.500000000000000000000000000000000      
          77           2   6913.15625000000000000000000000000000      
          77           3   285636.713541666637919999999999999992      
          77           4   9172031.88467219221028999999999999989      
          77           5   244556819.989242125187900000000000005      
          77           6   5651512206.95301138709580000000000035      
          77           7   116653891366.725284266387000000000007      
          77           8   2198910084717.38888718988674999999996      
          77           9   38489605926713.9496106770712500000034      
          77          10   633641407611443.970209173597399999935      
          77          11   9907585433105923.11517082932950000081      
          77          12   148259295212603454.386250055562000011      
          77          13   2135982035060877991.79270463972000016      
          77          14   29768141091139247314.3086818874799988      

          78           0   1.00000000000000000000000000000000000      
          78           1   117.000000000000000000000000000000000      
          78           2   7090.68750000000000000000000000000000      
          78           3   296516.187499999970489999999999999980      
          78           4   9632303.58617260227402999999999999949      
          78           5   259699044.067055108008999999999999995      
          78           6   6065497761.43731161794195000000000060      
          78           7   126471662844.376267512802500000000002      
          78           8   2407015118212.10937763579235000000023      
          78           9   42519600279808.0759271584869999999971      
          78          10   706118994676351.835221082369150000040      
          78          11   11133320548682274.3898892316080000003      
          78          12   167940229355568824.798745831756000002      
          78          13   2438245689596954558.44112358688500031      
          78          14   34234594413104428793.6865580329575032      

          79           0   1.00000000000000000000000000000000000      
          79           1   118.500000000000000000000000000000000      
          79           2   7270.46875000000000000000000000000000      
          79           3   307668.380208333303050000000000000010      
          79           4   10109682.6411886373416499999999999995      
          79           5   275582292.767942090888639999999999997      
          79           6   6504460158.31040390150414999999999929      
          79           7   136989621762.932878770472000000000009      
          79           8   2632159491038.32002130654865000000041      
          79           9   46920427608770.1176115872537500000030      
          79          10   785971961656573.138925758159150000031      
          79          11   12495285923713840.5894916066502500010      
          79          12   189986830064134962.724692811211999993      
          79          13   2779494746885670233.12581349497000005      
          79          14   39315225903658532652.4385494855785055      

          80           0   1.00000000000000000000000000000000000      
          80           1   120.000000000000000000000000000000000      
          80           2   7452.50000000000000000000000000000000      
          80           3   319096.666666666635599999999999999982      
          80           4   10604587.7606577974132000000000000008      
          80           5   292233444.635848386283199999999999987      
          80           6   6969591343.61084211839999999999999980      
          80           7   148248927967.043257091532000000000008      
          80           8   2875526262274.24788902501350000000005      
          80           9   51721627153261.2720287794850000000007      
          80          10   873860214722204.008858923651599999970      
          80          11   14006956616092608.6804585401400000018      
          80          12   214654621416169532.673215717720000023      
          80          13   3164283234356849971.88749983270000010      
          80          14   45087024101110005130.7890212629800004      

          81           0   1.00000000000000000000000000000000000      
          81           1   121.500000000000000000000000000000000      
          81           2   7636.78125000000000000000000000000000      
          81           3   330804.421874999968139999999999999997      
          81           4   11117442.7180175824887300000000000008      
          81           5   309680020.730344306648499999999999992      
          81           6   7462125460.41331296195467999999999993      
          81           7   160292656777.283316735307199999999993      
          81           8   3138366250283.37614270963549999999997      
          81           9   56954734841238.1575090425324999999980      
          81          10   970494802443300.217072942812600000050      
          81          11   15682980167884285.6456356185340000001      
          81          12   242223699849676205.378386275000000022      
          81          13   3597643346628602230.49937282840000030      
          81          14   51635719883464826528.1162000065400051      

          82           0   1.00000000000000000000000000000000000      
          82           1   123.000000000000000000000000000000000      
          82           2   7823.31250000000000000000000000000000      
          82           3   342795.020833333300670000000000000003      
          82           4   11648676.3492054925682899999999999988      
          82           5   327950192.220375164439800000000000022      
          82           6   7983339834.27590156320476000000000042      
          82           7   173165865183.965829203225800000000002      
          82           8   3422001108005.41285958350910000000012      
          82           9   62653394718088.4278156022799999999993      
          82          10   1076641281549938.55884601143810000001      
          82          11   17539265022915111.4706772392180000025      
          82          12   273000813768089799.681655732788000013      
          82          13   4085130160655636067.53133008278000027      
          82          14   59056679029944551189.0712345995099923      

          83           0   1.00000000000000000000000000000000000      
          83           1   124.500000000000000000000000000000000      
          83           2   8012.09375000000000000000000000000000      
          83           3   355071.838541666633190000000000000002      
          83           4   12198722.5526590276519300000000000005      
          83           5   347072787.978011272111800000000000035      
          83           6   8534555970.07798211590203999999999983      
          83           7   186915659551.631145898778800000000012      
          83           8   3727826502004.49264438402054000000001      
          83           9   68853475308421.5407863441623000000022      
          83          10   1193123265731575.07431065628009999994      
          83          11   19593074610535039.3476518351594999993      
          83          12   307321595769709659.868087702964000063      
          83          13   4632870032553955374.78364985843999957      
          83          14   67455875970379150246.9352664796100072      

          84           0   1.00000000000000000000000000000000000      
          84           1   126.000000000000000000000000000000000      
          84           2   8203.12500000000000000000000000000000      
          84           3   367638.249999999965699999999999999993      
          84           4   12768020.2893156877397000000000000001      
          84           5   367077302.172197942118639999999999996      
          84           6   9117140560.24873350151742000000000064      
          84           7   201591264851.305498912523199999999993      
          84           8   4057315397589.39960378954825999999984      
          84           9   75593191073029.0143414601090000000053      
          84          10   1320826165379901.16357863473020000018      
          84          11   21863127395881664.7296014253060000010      
          84          12   345552957027103760.164786316468000016      
          84          13   5247612939126030524.81431782633000083      
          84          14   76950955227582453350.9046319750039942      

          85           0   1.00000000000000000000000000000000000      
          85           1   127.500000000000000000000000000000000      
          85           2   8396.40625000000000000000000000000000      
          85           3   380497.630208333298200000000000000027      
          85           4   13357013.5826129728316500000000000000      
          85           5   387993901.862505486913900000000000028      
          85           6   9732506504.38627991424480000000000011      
          85           7   217244095437.612817432129000000000009      
          85           8   4412021452346.22916352965129999999968      
          85           9   82913229127073.8350798637515000000042      
          85          10   1460701126433755.92963014384847999995      
          85          11   24369703209622977.7871085107230000009      
          85          12   388095653834498700.732550040499999999      
          85          13   5936789043102431331.34660207720000002      
          85          14   87672387510324308694.5257123827399965      

          86           0   1.00000000000000000000000000000000000      
          86           1   129.000000000000000000000000000000000      
          86           2   8591.93750000000000000000000000000000      
          86           3   393653.354166666630690000000000000002      
          86           4   13966151.5184883829278299999999999995      
          86           5   409853434.592879218950600000000000000      
          86           6   10382113940.2674564860050100000000007      
          86           7   233927827387.825997277469900000000016      
          86           8   4793582520449.53511489514910000000041      
          86           9   90856881389152.4600778816659999999978      
          86          10   1613769176744438.08872780152778000006      
          86          11   27134756183208523.4234175841112000002      
          86          12   435387036853591059.484371578976000083      
          86          13   6708569777913433640.26613873813000044      
          86          14   99764727893827835693.2990150161950140      

          87           0   1.00000000000000000000000000000000000      
          87           1   130.500000000000000000000000000000000      
          87           2   8789.71875000000000000000000000000000      
          87           3   407108.796874999963170000000000000020      
          87           4   14595888.2453794180282900000000000010      
          87           5   432687435.985389450681199999999999990      
          87           6   11067471286.2481999114497699999999999      
          87           7   251698472419.943561060757600000000007      
          87           8   5203724270143.63718361446599999999960      
          87           9   99470182334495.0712537491544999999926      
          87          10   1781125588645031.18044921594817999984      
          87          11   30182034629116185.4667218652538999979      
          87          12   487903994121495240.753981962494400026      
          87          13   7571933765439621164.73234727976400027      
          87          14   113387984032159488163.806710792605003      

          88           0   1.00000000000000000000000000000000000      
          88           1   132.000000000000000000000000000000000      
          88           2   8989.75000000000000000000000000000000      
          88           3   420867.333333333295639999999999999979      
          88           4   15246682.9742235781330800000000000004      
          88           5   456528137.333981494557599999999999980      
          88           6   11790136295.0545640729656800000000004      
          88           7   270614453406.877646471719600000000036      
          88           8   5644263916811.39332031258362999999970      
          88           9   108802052529230.403770835090100000000      
          88          10   1963944466678169.25364517437327999995      
          88          11   33537208219453959.6427518687175999973      
          88          12   546166099439316470.652197108699200057      
          88          13   8536737898697301470.76594783393199961      
          88          14   128719102883812852577.109829608492007      

          89           0   1.00000000000000000000000000000000000      
          89           1   133.500000000000000000000000000000000      
          89           2   9192.03125000000000000000000000000000      
          89           3   434932.338541666628099999999999999981      
          89           4   15918999.9784583632422500000000000000      
          89           5   481408473.198225663031140000000000004      
          89           6   12551717118.9643606656782400000000007      
          89           7   290736681503.839260187820400000000018      
          89           8   6117114074073.36981801891426999999969      
          89           9   118904448126340.575421291672250000002      
          89          10   2163483569713084.36576262093817999994      
          89          11   37228002830571222.6012431975828000028      
          89          12   610738978336752221.203662783662399982      
          89          13   9613793940826937927.27199804914400083      
          89          14   145953584999636084463.622486703431207      

          90           0   1.00000000000000000000000000000000000      
          90           1   135.000000000000000000000000000000000      
          90           2   9396.56250000000000000000000000000000      
          90           3   449307.187499999960549999999999999976      
          90           4   16613308.5940212733558499999999999992      
          90           5   507362088.997067268552599999999999999      
          90           6   13353873386.3794248224559000000000007      
          90           7   312128634906.006734909526000000000008      
          90           8   6624286725385.97126844037814999999976      
          90           9   129832516507668.892759971551999999997      
          90          10   2381089376964849.77606171754829000008      
          90          11   41284343436060707.2872272761670000008      
          90          12   682237904407841357.990642141461999914      
          90          13   10814951012106075693.3006795846199992      
          90          14   165307236022494224044.690175700797994      

          91           0   1.00000000000000000000000000000000000      
          91           1   136.500000000000000000000000000000000      
          91           2   9603.34375000000000000000000000000000      
          91           3   463995.255208333292990000000000000012      
          91           4   17330083.2193498084739300000000000003      
          91           5   534423348.602576623572200000000000008      
          91           6   14198317289.7885057389141400000000005      
          91           7   334856439253.563327020611600000000009      
          91           8   7167897318632.72127496593755000000054      
          91           9   141644758260119.601945976696750000007      
          91          10   2618202407716521.30334345451769000003      
          91          11   45738505445699310.4709499168943500000      
          91          12   761331639436171051.352658167926000021      
          91          13   12153184358038747099.4196083283200007      
          91          14   187018065682224171816.305690540274014      

          92           0   1.00000000000000000000000000000000000      
          92           1   138.000000000000000000000000000000000      
          92           2   9812.37500000000000000000000000000000      
          92           3   478999.916666666625419999999999999991      
          92           4   18069803.3153814685965400000000000009      
          92           5   562627341.933699040539600000000000028      
          92           6   15086814685.1207822984195800000000004      
          92           7   358988949701.189892373512400000000004      
          92           8   7750168986228.51374661881045000000044      
          92           9   154403195678002.987796100568500000003      
          92          10   2876362804838441.62092756029514000003      
          92          11   50625274903491724.9347065861701999989      
          92          12   848746531375203546.626314940425199973      
          92          13   13642690813918467714.2277963217870003      
          92          14   211348345239122548311.823291677515982      

          93           0   1.00000000000000000000000000000000000      
          93           1   139.500000000000000000000000000000000      
          93           2   10023.6562500000000000000000000000000      
          93           3   494324.546874999957840000000000000012      
          93           4   18832953.4055537537237300000000000002      
          93           5   592009892.550004831903900000000000007      
          93           6   16021186202.4900036970941199999999983      
          93           7   384597834669.098577699717400000000011      
          93           8   8373436893282.28350342255637000000023      
          93           9   168173547987332.103460697689149999992      
          93          10   3157216192498365.94081891472444000024      
          93          11   55982117974054531.8146765090653000016      
          93          12   945270884921598186.746352448711600003      
          93          13   15298991404660136755.0040929921360000      
          93          14   238586835036055208029.418276053667967      

          94           0   1.00000000000000000000000000000000000      
          94           1   141.000000000000000000000000000000000      
          94           2   10237.1875000000000000000000000000000      
          94           3   509972.520833333290249999999999999975      
          94           4   19620023.0758041638555500000000000005      
          94           5   622607565.245439310113640000000000000      
          94           6   17003308368.3292550688191099999999994      
          94           7   411757661292.693465145206099999999961      
          94           8   9040152716389.17382989719692999999940      
          94           9   183025413491768.735398162461000000015      
          94          10   3462519818761350.26031335993309000004      
          94          11   61849360163118719.5621854437624000042      
          94          12   1051759620117192037.66380593315119996      
          94          13   17139041543186982648.4514316474470004      
          94          14   269051194565003187174.092467795890116      

          95           0   1.00000000000000000000000000000000000      
          95           1   142.500000000000000000000000000000000      
          95           2   10452.9687500000000000000000000000000      
          95           3   525947.213541666622649999999999999980      
          95           4   20431506.9745701989920500000000000010      
          95           5   654457673.642072787616800000000000016      
          95           6   18035114738.9163481102395499999999995      
          95           7   440545982587.944107430928000000000029      
          95           8   9752889255648.90751965150355000000080      
          95           9   199032458843845.973949222200249999993      
          95          10   3794148994089572.77275978930853000005      
          95          11   68270375734944613.0705327682537500028      
          95          12   1169139235139392114.72223678402799996      
          95          13   19181349316282805977.3818514708300000      
          95          14   303090588240237561516.077338614159487      

          96           0   1.00000000000000000000000000000000000      
          96           1   144.000000000000000000000000000000000      
          96           2   10671.0000000000000000000000000000000      
          96           3   542251.999999999955040000000000000028      
          96           4   21267904.8127893591332800000000000010      
          96           5   687598287.783850576860800000000000015      
          96           6   19118597045.2898367057683200000000006      
          96           7   471043426349.557891138324799999999963      
          96           8   10514345182532.6968602875545999999992      
          96           9   216272615649062.968796647726000000002      
          96          10   4154103837069492.84485374027408000020      
          96          11   75291787806943984.3569447511151999930      
          96          12   1298413090190864321.72223891908800009      
          96          13   21446102373618959216.4567908094000011      
          96          14   341088500899183888470.467079676775995      

          97           0   1.00000000000000000000000000000000000      
          97           1   145.500000000000000000000000000000000      
          97           2   10891.2812500000000000000000000000000      
          97           3   558890.255208333287420000000000000017      
          97           4   22129721.3638991442792899999999999996      
          97           5   722068241.730342990292500000000000012      
          97           6   20255806349.5556575525904400000000002      
          97           7   503333785799.037165619895200000000041      
          97           8   11327349926246.6569140836342000000003      
          97           9   234828284614454.100939758526999999986      
          97          10   4544516339017047.80072748288647999960      
          97          11   82963679619798845.9382834159624000026      
          97          12   1440667030178333443.09966758453440017      
          97          13   23955303963682709956.2556889900640016      
          97          14   383465777925300773088.083764152503932      

          98           0   1.00000000000000000000000000000000000      
          98           1   147.000000000000000000000000000000000      
          98           2   11113.8125000000000000000000000000000      
          98           3   575865.354166666619789999999999999949      
          98           4   23017466.4638370544301299999999999993      
          98           5   757907141.150495340358199999999999977      
          98           6   21448854212.5843957856673599999999993      
          98           7   537504111999.707075034802199999999986      
          98           8   12194868701265.3153561715147599999997      
          98           9   254786547457279.898516248503200000018      
          98          10   4967657759441003.29326184581308000019      
          98          11   91339817499864357.3353287392855999888      
          98          12   1597075364677803526.24049457961120013      
          98          13   26732918689612980249.6195531425520002      
          98          14   430683905806929943537.931382455179971      

          99           0   1.00000000000000000000000000000000000      
          99           1   148.500000000000000000000000000000000      
          99           2   11338.5937500000000000000000000000000      
          99           3   593180.671874999952150000000000000023      
          99           4   23931655.0110405895858499999999999991      
          99           5   795155370.916377939503639999999999933      
          99           6   22699913873.0991756027412799999999996      
          99           7   573644808055.800031009522800000000004      
          99           8   13120007678734.4410381741352400000009      
          99           9   276239386793570.562866382549000000005      
          99          10   5425946364680165.95051481617867999985      
          99          11   100477886049653748.122799120857799995      
          99          12   1768907224520351541.59175340875039995      
          99          13   29805028588536253290.8638780186239998      
          99          14   483248549914120332022.383346002823203      

         100           0   1.00000000000000000000000000000000000      
         100           1   150.000000000000000000000000000000000      
         100           2   11565.6250000000000000000000000000000      
         100           3   610839.583333333284500000000000000040      
         100           4   24872806.9664472497464999999999999984      
         100           5   833854102.696936100174000000000000063      
         100           6   24011221438.1541758893395000000000003      
         100           7   611849725112.682763423539999999999946      
         100           8   14106019304468.0423515196570000000007      
         100           9   299283914230374.953656513810000000021      
         100          10   5921955522371994.92498035226920000042      
         100          11   110439736121735608.247377805139999990      
         100          12   1957533315199636362.12760683547999996      
         100          13   33200000169936220924.6987197363000028      
         100          14   541713367294001146074.525486525719941      



==> chi_ii_mom_3d.dat <==
#          m           n          coeff
           1           0   1.00000000000000000000000000000000000      
           1           1   2.25000000000000000000000000000000000      
           1           2   10.8593750000000000000000000000000000      
           1           3   67.2599826388888999999999999999999978      
           1           4   460.496088476889399999999999999999980      
           1           5   3373.40924085377300000000000000000011      
           1           6   25778.5396257103600000000000000000007      
           1           7   203221.143156410200000000000000000000      
           1           8   1639802.32140674200000000000000000001      
           1           9   13476798.3631581700000000000000000002      
           1          10   112410585.786498700000000000000000005      
           1          11   949147916.472041799999999999999999967      
           1          12   8096867767.04549999999999999999999999      
           1          13   69678520495.4746199999999999999999957      
           1          14   604168223198.875000000000000000000000      

           2           0   1.00000000000000000000000000000000000      
           2           1   4.50000000000000000000000000000000000      
           2           2   26.7812500000000000000000000000000000      
           2           3   183.387152777777769999999999999999982      
           2           4   1357.20042890690389999999999999999994      
           2           5   10533.6149667607070000000000000000001      
           2           6   84549.1635694593299999999999999999993      
           2           7   695541.391151808099999999999999999940      
           2           8   5831936.44291715199999999999999999952      
           2           9   49647902.2042976699999999999999999968      
           2          10   427963211.291424900000000000000000004      
           2          11   3727798498.59173059999999999999999971      
           2          12   32762216807.3105000000000000000000003      
           2          13   290168184843.908440000000000000000001      
           2          14   2587433447654.25100000000000000000006      

           3           0   1.00000000000000000000000000000000000      
           3           1   6.75000000000000000000000000000000000      
           3           2   47.7656250000000000000000000000000000      
           3           3   359.772135416666610000000000000000001      
           3           4   2855.03977910254360000000000000000001      
           3           5   23403.5118920762670000000000000000005      
           3           6   196668.186307261540000000000000000016      
           3           7   1684002.18254440570000000000000000006      
           3           8   14638004.2947006799999999999999999998      
           3           9   128811545.547657250000000000000000013      
           3          10   1145260591.45199460000000000000000009      
           3          11   10272627718.0511294000000000000000000      
           3          12   92851314324.2114100000000000000000061      
           3          13   844950623924.179860000000000000000029      
           3          14   7735658358447.17099999999999999999957      

           4           0   1.00000000000000000000000000000000000      
           4           1   9.00000000000000000000000000000000000      
           4           2   73.8125000000000000000000000000000000      
           4           3   607.805555555555420000000000000000007      
           4           4   5144.56980312630860000000000000000051      
           4           5   44400.7750045934157000000000000000013      
           4           6   389612.682050239070000000000000000010      
           4           7   3464809.19597419631999999999999999970      
           4           8   31160190.8891892000000000000000000021      
           4           9   282912804.403633440000000000000000004      
           4          10   2589883760.62210119999999999999999980      
           4          11   23880725352.4232481999999999999999979      
           4          12   221621262720.693270000000000000000021      
           4          13   2068697605794.65918000000000000000018      
           4          14   19412486620049.5529999999999999999988      

           5           0   1.00000000000000000000000000000000000      
           5           1   11.2500000000000000000000000000000000      
           5           2   104.921875000000000000000000000000000      
           5           3   938.878038194444199999999999999999949      
           5           4   8441.97507129069899999999999999999897      
           5           5   76495.5246046051134999999999999999997      
           5           6   699372.054263664299999999999999999996      
           5           7   6447162.19952055920000000000000000019      
           5           8   59886153.3333743842999999999999999978      
           5           9   560094404.275689414999999999999999931      
           5          10   5271065709.14625458999999999999999988      
           5          11   49888763012.8376462999999999999999984      
           5          12   474654392969.071876999999999999999984      
           5          13   4537932472801.69479000000000000000003      
           5          14   43581914995728.0629999999999999999969      

           6           0   1.00000000000000000000000000000000000      
           6           1   13.5000000000000000000000000000000000      
           6           2   141.093750000000000000000000000000000      
           6           3   1364.38020833333294999999999999999993      
           6           4   12989.0690601582149000000000000000000      
           6           5   123267.991343966818499999999999999991      
           6           6   1171969.35152389339680000000000000013      
           6           7   11180842.1377612813389999999999999999      
           6           8   107108517.758397672389999999999999979      
           6           9   1030473598.11166606500000000000000004      
           6          10   9956432172.30322378000000000000000076      
           6          11   96600262606.9408164999999999999999925      
           6          12   941027478350.274578000000000000000059      
           6          13   9202702483127.96952000000000000000031      
           6          14   90335817084826.6803999999999999999986      

           7           0   1.00000000000000000000000000000000000      
           7           1   15.7500000000000000000000000000000000      
           7           2   182.328125000000000000000000000000000      
           7           3   1895.70269097222167000000000000000004      
           7           4   19053.2941525413563999999999999999987      
           7           5   188966.181265158986500000000000000005      
           7           6   1865112.32971319043759999999999999988      
           7           7   18387847.3857932512701999999999999986      
           7           8   181428846.915399057016999999999999983      
           7           9   1793367912.20795917439999999999999982      
           7          10   17768909037.4838961550000000000000018      
           7          11   176527736249.714853200000000000000022      
           7          12   1758729898108.49473599999999999999998      
           7          13   17573500823731.4283600000000000000011      
           7          14   176120289067754.133999999999999999998      

           8           0   1.00000000000000000000000000000000000      
           8           1   18.0000000000000000000000000000000000      
           8           2   228.625000000000000000000000000000000      
           8           3   2544.23611111111036000000000000000019      
           8           4   26927.7216375026235999999999999999998      
           8           5   278563.540840349570999999999999999994      
           8           6   2849974.26055244217039999999999999995      
           8           7   28998371.0994750794696000000000000030      
           8           8   294356598.027426481410699999999999995      
           8           9   2986217918.92951116546000000000000033      
           8          10   30310538047.7839564751000000000000002      
           8          11   308029550761.432690810000000000000001      
           8          12   3135567364308.93295440000000000000029      
           8          13   31981488493788.5232030000000000000022      
           8          14   326913063004328.126770000000000000035      

           9           0   1.00000000000000000000000000000000000      
           9           1   20.2500000000000000000000000000000000      
           9           2   279.984375000000000000000000000000000      
           9           3   3321.37109374999901999999999999999997      
           9           4   36931.0517103545166000000000000000031      
           9           5   397816.622010456523199999999999999981      
           9           6   4213104.48647176341119999999999999964      
           9           7   44191411.5911519000951999999999999972      
           9           8   461014247.328043213044299999999999997      
           9           9   4795482034.35493030169899999999999965      
           9          10   49818648888.4366176692899999999999944      
           9          11   517436253045.514705177000000000000031      
           9          12   5377061550499.12497570000000000000057      
           9          13   55934658905244.6018899999999999999984      
           9          14   582676382910176.838110000000000000060      

          10           0   1.00000000000000000000000000000000000      
          10           1   22.5000000000000000000000000000000000      
          10           2   336.406250000000000000000000000000000      
          10           3   4238.49826388888764999999999999999980      
          10           4   49407.6134726595354999999999999999958      
          10           5   553322.747224210292000000000000000007      
          10           6   6058468.72181899307799999999999999968      
          10           7   65440307.6601226087539999999999999912      
          10           8   700960414.558106130701499999999999987      
          10           9   7469806656.09429457929000000000000101      
          10          10   79360609671.9405333676849999999999835      
          10          11   841777937309.141040891899999999999947      
          10          12   8923174868792.44760219400000000000256      
          10          13   94598082073500.2249504000000000000222      
          10          14   1003498184447538.23110999999999999989      

          11           0   1.00000000000000000000000000000000000      
          11           1   24.7500000000000000000000000000000000      
          11           2   397.890625000000000000000000000000000      
          11           3   5307.00824652777625000000000000000005      
          11           4   64727.3649322301804000000000000000000      
          11           5   752577.674477216324000000000000000094      
          11           6   8509619.10040608086159999999999999869      
          11           7   94563490.8071097909939999999999999993      
          11           8   1039143477.53302343301550000000000004      
          11           9   11335804751.5573217576449999999999985      
          11          10   123074222613.609919055084999999999993      
          11          11   1332243209247.81564510756100000000022      
          11          12   14396059071062.1537042440999999999987      
          11          13   155432894154996.423843229999999999985      
          11          14   1677942032144742.79190810000000000021      

          12           0   1.00000000000000000000000000000000000      
          12           1   27.0000000000000000000000000000000000      
          12           2   464.437500000000000000000000000000000      
          12           3   6538.29166666666481999999999999999955      
          12           4   83285.8930031289513999999999999999997      
          12           5   1004033.26235101756350000000000000002      
          12           6   11711993.9693933645332000000000000010      
          12           7   133780746.261992596218399999999999995      
          12           8   1506998823.73363584804049999999999974      
          12           9   16816807279.8715910944799999999999991      
          12          10   186461750636.844534783109999999999995      
          12          11   2058521581415.14827941533199999999998      
          12          12   22661452052448.5391014685500000000049      
          12          13   249036409597612.046216543700000000007      
          12          14   2734256305606954.43817965999999999990      

          13           0   1.00000000000000000000000000000000000      
          13           1   29.2500000000000000000000000000000000      
          13           2   536.046875000000000000000000000000000      
          13           3   7943.73914930555335999999999999999988      
          13           4   105504.413505668348599999999999999998      
          13           5   1317155.13505215695250000000000000016      
          13           6   15835347.4295117378887999999999999987      
          13           7   185775274.754062811719199999999999968      
          13           8   2143703542.71470099481090000000000005      
          13           9   24454984581.4643863557050000000000026      
          13          10   276746557091.943267623059999999999940      
          13          11   3114204900976.22401270795799999999984      
          13          12   34906835394613.9437658353499999999987      
          13          13   390234790375048.638039826789999999954      
          13          14   4355249268396225.34535246000000000000      

          14           0   1.00000000000000000000000000000000000      
          14           1   31.5000000000000000000000000000000000      
          14           2   612.718750000000000000000000000000000      
          14           3   9534.74131944444187000000000000000023      
          14           4   131829.771166410872099999999999999985      
          14           5   1702480.34745123993070000000000000001      
          14           6   21076308.6216227093303999999999999995      
          14           7   253761846.954064391527400000000000006      
          14           8   2997603019.96579611923810000000000004      
          14           9   34937269098.0274935664979999999999974      
          14          10   403302418039.023326551365000000000030      
          14          11   4623449856314.19777890050400000000056      
          14          12   52740022433118.2377669152499999999961      
          14          13   599490289101766.874648418360000000056      
          14          14   6797823043715459.64572617339000000156      

          15           0   1.00000000000000000000000000000000000      
          15           1   33.7500000000000000000000000000000000      
          15           2   694.453125000000000000000000000000000      
          15           3   11322.6888020833303499999999999999998      
          15           4   162734.439618169022000000000000000015      
          15           5   2171675.05012199693550000000000000006      
          15           6   27661070.7596163510840000000000000006      
          15           7   341561342.517276694777000000000000042      
          15           8   4127824549.70028999808949999999999963      
          15           9   49125546492.1819307568949999999999969      
          15          10   578166727959.814256308304999999999954      
          15          11   6749132930424.14406476796499999999979      
          15          12   78312480063467.9956390927500000000155      
          15          13   904697387136491.193899095950000000151      
          15          14   10418380809410521.0818031008500000011      

          16           0   1.00000000000000000000000000000000000      
          16           1   36.0000000000000000000000000000000000      
          16           2   781.250000000000000000000000000000000      
          16           3   13318.9722222222187999999999999999995      
          16           4   198716.521400005298399999999999999990      
          16           5   2737592.15438034590200000000000000011      
          16           6   35848209.9096471390544000000000000009      
          16           7   453681965.656901688279999999999999979      
          16           8   5606093740.88887037618899999999999895      
          16           9   68091619420.6491106331600000000000081      
          16          10   816650068650.028820032879999999999968      
          16          11   9702761572066.49586765044799999999856      
          16          12   114472404690735.347191365800000000010      
          16          13   1343456390514160.23626424039999999985      
          16          14   15705582912261009.1871060068000000003      

          17           0   1.00000000000000000000000000000000000      
          17           1   38.2500000000000000000000000000000000      
          17           2   873.109375000000000000000000000000000      
          17           3   15534.9822048611072200000000000000007      
          17           4   240299.747957232201400000000000000013      
          17           5   3414328.99732345476300000000000000008      
          17           6   45931633.5157076833167999999999999973      
          17           7   595407429.177015368009600000000000019      
          17           8   7518770147.69494887337300000000000017      
          17           9   93157486877.1163406750900000000000016      
          17          10   1138055950728.92802322657999999999978      
          17          11   13756441053127.2375648177360000000003      
          17          12   164953381753284.115003159400000000011      
          17          13   1965929460865580.02753889779999999995      
          17          14   23322234888768944.8388939852000000010      

          18           0   1.00000000000000000000000000000000000      
          18           1   40.5000000000000000000000000000000000      
          18           2   970.031250000000000000000000000000000      
          18           3   17982.1093749999956100000000000000005      
          18           4   288033.479641412231099999999999999986      
          18           5   4217285.00686880394899999999999999996      
          18           6   58243658.6715403492451999999999999995      
          18           7   772892398.894343654188799999999999952      
          18           8   9969119212.31010086913059999999999953      
          18           9   125941522161.257848619259999999999996      
          18          10   1566525971010.85188391063000000000000      
          18          11   19257235692887.8157420998640000000023      
          18          12   234605367702269.008958023799999999991      
          18          13   2838402901493046.63524650272000000037      
          18          14   34158450017817095.3507158533999999994      

          19           0   1.00000000000000000000000000000000000      
          19           1   42.7500000000000000000000000000000000      
          19           2   1072.01562500000000000000000000000000      
          19           3   20671.7443576388839700000000000000018      
          19           4   342492.705710357887600000000000000015      
          19           5   5163219.36679324888820000000000000029      
          19           6   73158220.1388867692776000000000000059      
          19           7   993265490.378123014681600000000000038      
          19           8   13079838265.0285334442513999999999995      
          19           9   168411174148.537684639022000000000007      
          19          10   2132027160240.13772578934999999999985      
          19          11   26644306084770.7704569859020000000033      
          19          12   329675752317261.251563230000000000034      
          19          13   4047701068746072.32352459268000000004      
          19          14   49398648175003026.0152647789199999925      

          20           0   1.00000000000000000000000000000000000      
          20           1   45.0000000000000000000000000000000000      
          20           2   1179.06250000000000000000000000000000      
          20           3   23615.2777777777722999999999999999984      
          20           4   404278.044328131671000000000000000025      
          20           5   6270308.68177208250650000000000000048      
          20           6   91094208.1120752453180000000000000056      
          20           7   1264740109.93730607138399999999999999      
          20           8   16995854983.2404100301989999999999998      
          20           9   222942859631.477894773839999999999992      
          20          10   2871499927721.25051289086000000000010      
          20          11   36469250893905.4646205579600000000037      
          20          12   458149397455393.277482859500000000007      
          20          13   5706621837514405.68956433780000000056      
          20          14   70605439325460272.8965635963999999958      

          21           0   1.00000000000000000000000000000000000      
          21           1   47.2500000000000000000000000000000000      
          21           2   1291.17187500000000000000000000000000      
          21           3   26824.1002604166605999999999999999998      
          21           4   474015.742565046081399999999999999995      
          21           5   7558204.64241809772750000000000000005      
          21           6   112518935.728946041775199999999999991      
          21           7   1596733431.78437244431199999999999996      
          21           8   21887417367.8646959883230000000000011      
          21           9   292389759077.024283293269999999999940      
          21          10   3830186745505.36178559975999999999928      
          21          11   49420132947341.9265749316760000000155      
          21          12   630157816003151.739459801099999999938      
          21          13   7960591443525084.62313404909999999936      
          21          14   99824002718606889.7862639891999999991      

          22           0   1.00000000000000000000000000000000000      
          22           1   49.5000000000000000000000000000000000      
          22           2   1408.34375000000000000000000000000000      
          22           3   30309.6024305555488699999999999999997      
          22           4   552357.676397663618900000000000000004      
          22           5   9048091.69032064997249999999999999904      
          22           6   137951736.328114569238399999999999986      
          22           7   1999993803.30500508808380000000000020      
          22           8   27953494952.5830249124169999999999990      
          22           9   380158274196.482884704579999999999999      
          22          10   5063163558348.29182929891000000000056      
          22          11   66349724963201.4735616699520000000035      
          22          12   858469062745115.155387291300000000079      
          22          13   10995768106818318.1832602099999999998      
          22          14   139711221355266178.430268280300000000      

          23           0   1.00000000000000000000000000000000000      
          23           1   51.7500000000000000000000000000000000      
          23           2   1530.57812500000000000000000000000000      
          23           3   34083.1749131944371099999999999999980      
          23           4   639981.350708796783600000000000000029      
          23           5   10762744.6830847196605000000000000004      
          23           6   167967690.452572458789599999999999993      
          23           7   2486736870.36289237549340000000000027      
          23           8   35425511618.0769210195248000000000021      
          23           9   490293953254.232949027650000000000009      
          23          10   6637097859957.93053807331000000000001      
          23          11   88308570618244.0323070569580000000051      
          23          12   1159071468500484.99666217309999999979      
          23          13   15048859490419910.8265929421400000001      
          23          14   193694576155611125.540610934099999968      

          24           0   1.00000000000000000000000000000000000      
          24           1   54.0000000000000000000000000000000000      
          24           2   1657.87500000000000000000000000000000      
          24           3   38156.2083333333253200000000000000010      
          24           4   737589.899287508075599999999999999947      
          24           5   12726586.5593699747081999999999999996      
          24           6   203201482.599626526952799999999999974      
          24           7   3070790714.56891618287280000000000044      
          24           8   44571431040.3115485652917000000000010      
          24           9   627577739049.046806766395999999999922      
          24          10   8632259444427.23275717261999999999949      
          24          11   116583522000489.325719079583999999991      
          24          12   1551866072240207.46143388100000000017      
          24          13   20418959174905901.9380536285599999982      
          24          14   266166657055382431.499720577839999985      

          25           0   1.00000000000000000000000000000000000      
          25           1   56.2500000000000000000000000000000000      
          25           2   1790.23437500000000000000000000000000      
          25           3   42540.0933159722134999999999999999994      
          25           4   845912.084829109995000000000000000039      
          25           5   14965746.0039298330299999999999999998      
          25           6   244351387.717175631280000000000000005      
          25           7   3767750294.44398623193999999999999997      
          25           8   55700216458.7499947915525000000000004      
          25           9   797633444987.363422702525000000000036      
          25          10   11144812027526.9004292543499999999980      
          25          11   152742485107369.587667160400000000025      
          25          12   2061484505651728.09184968499999999971      
          25          13   27481752372759481.7340687170000000025      
          25          14   362722121680060433.260428585999999962      

          26           0   1.00000000000000000000000000000000000      
          26           1   58.5000000000000000000000000000000000      
          26           2   1927.65625000000000000000000000000000      
          26           3   47246.2204861111016499999999999999994      
          26           4   965702.298935165041899999999999999980      
          26           5   17508115.1126505250379999999999999997      
          26           6   292183387.446325416573999999999999988      
          26           7   4595141482.40478094283000000000000024      
          26           8   69166687107.2229284852424999999999969      
          26           9   1007047416631.27077022494999999999986      
          26          10   14289416239035.1733609114750000000000      
          26          11   198686181210614.264609598260000000025      
          26          12   2718251174081587.26654810099999999996      
          26          13   36706491537558902.2992315039999999954      
          26          14   490445040142997317.441938602999999930      

          27           0   1.00000000000000000000000000000000000      
          27           1   60.7500000000000000000000000000000000      
          27           2   2070.14062500000000000000000000000000      
          27           3   52285.9804687499897699999999999999947      
          27           4   1097740.56211348571640000000000000005      
          27           5   20383407.0575901561420000000000000005      
          27           6   347535416.110340951748000000000000018      
          27           7   5572594989.50165505300599999999999937      
          27           8   85376794307.0193117991124999999999906      
          27           9   1263501389545.25236038667499999999992      
          27          10   18202176917836.0095977004750000000003      
          27          11   256707813904353.154697560094999999990      
          27          12   3559310870941334.01608986049999999984      
          27          13   48676198846975452.2362855589999999992      
          27          14   658255821983366530.097923737000000011      

          28           0   1.00000000000000000000000000000000000      
          28           1   63.0000000000000000000000000000000000      
          28           2   2217.68750000000000000000000000000000      
          28           3   57670.7638888888778599999999999999979      
          28           4   1242832.52377813451860000000000000013      
          28           5   23623213.7520177692495000000000000020      
          28           6   411321736.449937257321999999999999986      
          28           7   6722030469.83797425674799999999999961      
          28           8   104793340878.604678556123499999999993      
          28           9   1575919609184.94534225039999999999980      
          28          10   23043970199446.6019779028499999999999      
          28          11   329561619777936.340812371980000000009      
          28          12   4629945474176183.37251713724999999978      
          28          13   64111615295210612.8088085639000000063      
          28          14   877328344734751834.031993374000000019      

          29           0   1.00000000000000000000000000000000000      
          29           1   65.2500000000000000000000000000000000      
          29           2   2370.29687500000000000000000000000000      
          29           3   63411.9613715277659200000000000000028      
          29           4   1401809.46224942394859999999999999998      
          29           5   27261063.5154524072657000000000000012      
          29           6   484537445.104907723555999999999999998      
          29           7   8067851096.60013711991599999999999962      
          29           8   127942168185.214327830791500000000003      
          29           9   1954631334968.24155334449499999999993      
          29          10   29004188574265.9061576493000000000001      
          29          11   420541375212351.640320602689999999958      
          29          12   5985106118635269.70492635124999999952      
          29          13   83899485896428735.8382407308500000043      
          29          14   1161589510946368356.42159189639999983      

          30           0   1.00000000000000000000000000000000000      
          30           1   67.5000000000000000000000000000000000      
          30           2   2527.96875000000000000000000000000000      
          30           3   69520.9635416666539499999999999999966      
          30           4   1575528.28475391650650000000000000001      
          30           5   31332478.7387021755934999999999999976      
          30           6   568263107.842090419220000000000000006      
          30           7   9637148901.62754452468499999999999914      
          30           8   155418835778.409617172147499999999971      
          30           9   2411549908544.03874120234999999999989      
          30          10   36304944917492.9039928852749999999973      
          30          11   533570033098999.495336623800000000039      
          30          12   7691190233231116.78050444375000000135      
          30          13   109125847890829675.143355029000000009      
          30          14   1528315271028032328.78478761824999999      

          31           0   1.00000000000000000000000000000000000      
          31           1   69.7500000000000000000000000000000000      
          31           2   2690.70312500000000000000000000000000      
          31           3   76009.1610243055419499999999999999920      
          31           4   1764871.52742442469240000000000000017      
          31           5   35875033.5489033046335000000000000021      
          31           6   663669524.529672291000799999999999940      
          31           7   11459921170.4517768989489999999999989      
          31           8   187895819272.526375404372499999999981      
          31           9   2960369625626.81689900042499999999986      
          31          10   45205779451671.9513570337749999999982      
          31          11   673301771639569.464784353715000000083      
          31          12   9828096093451810.74633215025000000133      
          31          13   141115074514149316.962448864250000008      
          31          14   1998839184024558595.59753750974999975      

          32           0   1.00000000000000000000000000000000000      
          32           1   72.0000000000000000000000000000000000      
          32           2   2858.50000000000000000000000000000000      
          32           3   82887.9444444444299200000000000000017      
          32           4   1970747.35530001100640000000000000005      
          32           5   40928411.4745592122839999999999999989      
          32           6   772022623.857831253545599999999999965      
          32           7   13569298184.7342394850912000000000001      
          32           8   226130252731.785290512561999999999990      
          32           9   3616781711595.97426024360000000000020      
          32          10   56008916703508.0179971904000000000078      
          32          11   845237853130941.783009917279999999914      
          32          12   12491591085660809.6367574220000000000      
          32          13   181475521536212811.091639692000000023      
          32          14   2599391870017550688.18897308400000012      

          33           0   1.00000000000000000000000000000000000      
          33           1   74.2500000000000000000000000000000000      
          33           2   3031.35937500000000000000000000000000      
          33           3   90168.7044270833178600000000000000004      
          33           4   2194089.56232598794860000000000000003      
          33           5   46534463.1105795664410000000000000002      
          33           6   894688487.805716170142400000000000044      
          33           7   16001782604.0315359028175999999999986      
          33           8   270972242510.674963692469199999999985      
          33           9   4398710763367.50897927066000000000001      
          33          10   69065122761282.1756163409999999999972      
          33          11   1055857814101983.67621792792000000013      
          33          12   15796033728022399.9357778539999999992      
          33          13   232152728134847178.921467247600000011      
          33          14   3362092260782793754.15720958800000018      

          34           0   1.00000000000000000000000000000000000      
          34           1   76.5000000000000000000000000000000000      
          34           2   3209.28125000000000000000000000000000      
          34           3   97862.8315972222057700000000000000007      
          34           4   2435857.57135391801910000000000000008      
          34           5   52737263.7833193474982000000000000041      
          34           6   1033138505.85476472403719999999999999      
          34           7   18797500778.8178302607511999999999977      
          34           8   323373780145.059156214470799999999946      
          34           9   5326573083832.17588606794400000000099      
          34          10   84780216531212.5857444981399999999898      
          34          11   1312767639689876.96233075736000000026      
          34          12   19877493662945961.6134613700000000058      
          34          13   295491238533460561.891343222400000024      
          34          14   4326114405995168915.40896821959999974      

          35           0   1.00000000000000000000000000000000000      
          35           1   78.7500000000000000000000000000000000      
          35           2   3392.26562500000000000000000000000000      
          35           3   105981.716579861093650000000000000003      
          35           4   2697036.43414161371799999999999999978      
          35           5   59583171.2156179108470000000000000009      
          35           6   1188954658.94835918038799999999999985      
          35           7   22000466286.6934580714840000000000006      
          35           8   384398282548.300591323394000000000024      
          35           9   6423558400418.68294548533999999999974      
          35          10   103622292233773.737857883260000000004      
          35          11   1624866715069736.41438901229999999982      
          35          12   24897318347571103.3603219440000000016      
          35          13   374306237026556529.028888542000000017      
          35          14   5539056769092515199.61651036600000086      

          36           0   1.00000000000000000000000000000000000      
          36           1   81.0000000000000000000000000000000000      
          36           2   3580.31250000000000000000000000000000      
          36           3   114536.749999999981499999999999999993      
          36           4   2978636.83135313754539999999999999992      
          36           5   67120883.1918380493765000000000000061      
          36           6   1363834933.19782003885559999999999992      
          36           7   25658855983.7090462247840000000000003      
          36           8   455230788423.534508967238000000000028      
          36           9   7715936526082.81917244592000000000043      
          36          10   126129714077632.047352411160000000011      
          36          11   2002535495437774.78235078305600000014      
          36          12   31046200042758120.0268134486000000012      
          36          13   471966327429067618.032625194000000080      
          36          14   7058544480450245553.67292310799999999      

          37           0   1.00000000000000000000000000000000000      
          37           1   83.2500000000000000000000000000000000      
          37           2   3773.42187500000000000000000000000000      
          37           3   123539.322482638869319999999999999999      
          37           4   3281695.07255880200140000000000000006      
          37           5   75401495.2229050559734999999999999950      
          37           6   1559598863.33473757683120000000000009      
          37           7   29825298862.7344022736544000000000007      
          37           8   537188840460.066006719218000000000009      
          37           9   9233390589243.62475612857999999999940      
          37          10   152919947902804.399105836559999999991      
          37          11   2457845993857639.41077714287200000004      
          37          12   38548801958878744.3246859958000000088      
          37          13   592488939545330746.013454762199999970      
          37          14   8954098938607912478.42992161199999934      

          38           0   1.00000000000000000000000000000000000      
          38           1   85.5000000000000000000000000000000000      
          38           2   3971.59375000000000000000000000000000      
          38           3   133000.824652777757110000000000000005      
          38           4   3607273.09623516958610000000000000019      
          38           5   84478558.2113457860225000000000000064      
          38           6   1778193205.90964128330079999999999997      
          38           7   34557178010.8014332879421999999999971      
          38           8   631734083538.706035828954400000000025      
          38           9   11009378528885.8250273820799999999979      
          38          10   184699298599223.072202073259999999987      
          38          11   3004797353581768.05572371676800000036      
          38          12   47669008080847187.7879514386000000120      
          38          13   740650010947390242.370478039839999940      
          38          14   11309313498143347206.3631335590000013      

          39           0   1.00000000000000000000000000000000000      
          39           1   87.7500000000000000000000000000000000      
          39           2   4174.82812500000000000000000000000000      
          39           3   142932.647135416644869999999999999988      
          39           4   3956458.46976505279960000000000000028      
          39           5   94408136.1163277199057000000000000008      
          39           6   2021697742.23700718334640000000000006      
          39           7   39916945957.3503545301933999999999971      
          39           8   740484609827.701756910024600000000066      
          39           9   13081524622223.7526647988679999999989      
          39          10   222273626285420.961671469139999999989      
          39          11   3659578948632150.61614654548400000014      
          39          12   58715867288585932.3980193189999999964      
          39          13   922109773220635467.774219781560000042      
          39          14   14224378793142814304.0681592224399985      

          40           0   1.00000000000000000000000000000000000      
          40           1   90.0000000000000000000000000000000000      
          40           2   4383.12500000000000000000000000000000      
          40           3   153346.180555555532599999999999999998      
          40           4   4330364.38943751414200000000000000032      
          40           5   105248863.618698025503000000000000008      
          40           6   2292331211.08660305328400000000000008      
          40           7   45972453705.3084482084520000000000039      
          40           8   865228082307.757795342489500000000082      
          40           9   15492042884975.8771759380200000000008      
          40          10   266560118577860.380552289180000000005      
          40          11   4440863643852683.70387036504000000028      
          40          12   72050308936664986.2860833340000000086      
          40          13   1143556668975059746.62910770319999998      
          40          14   17819006558451603134.8515629576000006      

          41           0   1.00000000000000000000000000000000000      
          41           1   92.2500000000000000000000000000000000      
          41           2   4596.48437500000000000000000000000000      
          41           3   164252.815538194420300000000000000010      
          41           4   4730129.68044786611339999999999999946      
          41           5   117062003.786022620692000000000000000      
          41           6   2592457371.12117152643839999999999969      
          41           7   52797293736.9306325606999999999999932      
          41           8   1007935668921.48577204040150000000000      
          41           9   18288194258430.8472111385350000000002      
          41          10   318600200797842.236931398130000000005      
          41          11   5370134043720792.75989600904799999969      
          41          12   88092714083269932.3456491108000000062      
          41          13   1412871640489206530.26614741239999984      
          41          14   22235806670183677553.3683173207999992      

          42           0   1.00000000000000000000000000000000000      
          42           1   94.5000000000000000000000000000000000      
          42           2   4814.90625000000000000000000000000000      
          42           3   175663.942708333307969999999999999998      
          42           4   5156918.79689767121390000000000000012      
          42           5   129911505.737625235848000000000000003      
          42           6   2924591193.08045108955480000000000010      
          42           7   60471157286.3311015256355999999999962      
          42           8   1170776820199.46032080569550000000005      
          42           9   21522779573095.6296682070900000000025      
          42          10   379573670653275.292606218705000000011      
          42          11   6472044768329080.08941990423600000050      
          42          12   107331434089944725.014675754400000005      
          42          13   1739315264068839895.10823962880000004      
          42          14   27644178578430484036.8472682612000035      

          43           0   1.00000000000000000000000000000000000      
          43           1   96.7500000000000000000000000000000000      
          43           2   5038.39062500000000000000000000000000      
          43           3   187590.952690972195610000000000000013      
          43           4   5611921.82179474194359999999999999985      
          43           5   143864062.309626476344000000000000013      
          43           6   3291405181.71153496984720000000000053      
          43           7   69080206170.6352952544867999999999967      
          43           8   1356134923871.90063906125910000000003      
          43           9   25254670355803.8998269981849999999966      
          43          10   450814148800182.779355544505000000005      
          43          11   7774824015525826.86692333638899999899      
          43          12   130332356376657379.413721871299999988      
          43          13   2133740457344533085.83004926671999990      
          43          14   34244785397929480552.1729706003999993      

          44           0   1.00000000000000000000000000000000000      
          44           1   99.0000000000000000000000000000000000      
          44           2   5266.93750000000000000000000000000000      
          44           3   200045.236111111083220000000000000004      
          44           4   6096354.46705314080259999999999999943      
          44           5   158989167.719982885050699999999999991      
          44           6   3695735827.44556791268359999999999995      
          44           7   78717459471.6814617185576000000000016      
          44           8   1566623870631.83745432737289999999986      
          44           9   29549379625728.2989135293919999999998      
          44          10   533825941737001.132243783549999999920      
          44          11   9310717900651104.81722486245200000148      
          44          12   157749625739540737.957589138750000013      
          44          13   2608833761148192142.56355674218000029      
          44          14   42274686709060408572.8187597699199998      

          45           0   1.00000000000000000000000000000000000      
          45           1   101.250000000000000000000000000000000      
          45           2   5500.54687500000000000000000000000000      
          45           3   213038.183593749970799999999999999997      
          45           4   6611458.07349318029099999999999999965      
          45           5   175359175.233526004836500000000000007      
          45           6   4140590187.82078084990799999999999979      
          45           7   89483195360.2010696672040000000000066      
          45           8   1805105565872.46612437710649999999985      
          45           9   34479674904783.5295337901649999999989      
          45          10   630302418716808.253641772660000000008      
          45          11   11116481310045392.6972802649099999993      
          45          12   190337638850026254.119567820750000026      
          45          13   3179388494712215799.22270390755000014      
          45          14   52013214657754882111.1736142144000041      

          46           0   1.00000000000000000000000000000000000      
          46           1   103.500000000000000000000000000000000      
          46           2   5739.21875000000000000000000000000000      
          46           3   226581.185763888858349999999999999991      
          46           4   7158499.61084142290890000000000000049      
          46           5   193049354.827001441067500000000000007      
          46           6   4629152598.65186345879920000000000028      
          46           7   101485368354.407333190936999999999986      
          46           8   2074708422878.22742457765049999999987      
          46           9   40126235749428.5053378093699999999987      
          46          10   742146009781931.803457509184999999971      
          46          11   13233919261969779.5032068984559999979      
          46          12   228964439383862469.080506397849999994      
          46          13   3862613404210707479.30839196860000007      
          46          14   63788687288114639315.3349722269500006      

          47           0   1.00000000000000000000000000000000000      
          47           1   105.750000000000000000000000000000000      
          47           2   5982.95312500000000000000000000000000      
          47           3   240685.633246527745869999999999999987      
          47           4   7738771.67773068115640000000000000030      
          47           5   212137950.854107924107500000000000007      
          47           6   5164791514.94567461166640000000000007      
          47           7   114840042304.921108144349799999999988      
          47           8   2378846873605.99841149595950000000016      
          47           9   46578358193874.9090748443549999999977      
          47          10   871489937635256.777162069085000000151      
          47          11   15710483039198387.9515910597369999988      
          47          12   274626651707541082.747417116549999982      
          47          13   4678480771666346256.91033087575000060      
          47          14   77986063258846189662.5765303650500186      

          48           0   1.00000000000000000000000000000000000      
          48           1   108.000000000000000000000000000000000      
          48           2   6231.75000000000000000000000000000000      
          48           3   255362.916666666633359999999999999985      
          48           4   8353592.50170001753359999999999999988      
          48           5   232706239.710536371817999999999999989      
          48           6   5751066481.56329071608160000000000024      
          48           7   129671839397.963420683566399999999990      
          48           8   2721241933849.61658741847579999999952      
          48           9   53934708579186.5428807430000000000005      
          48          10   1020721801866301.34029969335999999975      
          48          11   18599925641769367.5053377936480000013      
          48          12   328466102209811818.745119528600000025      
          48          13   5650118325610251782.12862183384000048      
          48          14   95055653251047845696.0967377436000163      

          49           0   1.00000000000000000000000000000000000      
          49           1   110.250000000000000000000000000000000      
          49           2   6485.60937500000000000000000000000000      
          49           3   270624.426649305520820000000000000009      
          49           4   9004305.93919474454060000000000000000      
          49           5   254838587.499008952058200000000000006      
          49           6   6391735233.62839194574879999999999995      
          49           7   146114405468.743888172908799999999989      
          49           8   3105942860237.80142600609819999999975      
          49           9   62304129328708.7761986097659999999965      
          49          10   1192509140051085.79301660262000000005      
          49          11   21963021406662967.1315137909039999983      
          49          12   391788289240159144.707702391000000042      
          49          13   6804249698313495272.66614536235999999      
          49          14   115523015541525397204.683045417040006      

          50           0   1.00000000000000000000000000000000000      
          50           1   112.500000000000000000000000000000000      
          50           2   6744.53125000000000000000000000000000      
          50           3   286481.553819444408250000000000000010      
          50           4   9692281.47556642467749999999999999985      
          50           5   278622507.694318145185000000000000000      
          50           6   7090760926.68198636201000000000000026      
          50           7   164310891916.974292715480000000000014      
          50           8   3537349937172.37815487695500000000048      
          50           9   71806499317700.2101738773000000000038      
          50          10   1389827096446306.89746061644999999981      
          50          11   25868354953973567.0188289698000000012      
          50          12   466082875238299568.445992045000000004      
          50          13   8171688608695272112.80787970399999942      
          50          14   140000176468029568974.198465857000002      

          51           0   1.00000000000000000000000000000000000      
          51           1   114.750000000000000000000000000000000      
          51           2   7008.51562500000000000000000000000000      
          51           3   302945.688802083295649999999999999987      
          51           4   10418914.2250728704444000000000000002      
          51           5   304148718.808365806553000000000000034      
          51           6   7852319496.58347192598799999999999963      
          51           7   184414454516.436567562360000000000015      
          51           8   4020238432470.54952648093500000000035      
          51           9   82573651573949.3826847466500000000079      
          51          10   1615988335403673.87142318444999999991      
          51          11   30393184946924370.4002559901699999992      
          51          12   553046388043968498.060043342000000055      
          51          13   9787892417023476397.37452542300000147      
          51          14   169198330930426138233.189550910999998      

          52           0   1.00000000000000000000000000000000000      
          52           1   117.000000000000000000000000000000000      
          52           2   7277.56250000000000000000000000000000      
          52           3   320028.222222222183019999999999999991      
          52           4   11185624.9308781443414000000000000010      
          52           5   331511202.055202229014500000000000034      
          52           6   8680807149.15803640136600000000000119      
          52           7   206588769410.534456655111999999999974      
          52           8   4559783761131.80214420132499999999952      
          52           9   94750351136547.9353687116000000000178      
          52          10   1874675343242788.39004705369999999993      
          52          11   35624388496313458.0040961212399999967      
          52          12   654607332600618751.427052778500000008      
          52          13   11693581199212166631.3012241430000007      
          52          14   203942193739308928218.818934393999996      

          53           0   1.00000000000000000000000000000000000      
          53           1   119.250000000000000000000000000000000      
          53           2   7551.67187500000000000000000000000000      
          53           3   337740.544704861070360000000000000022      
          53           4   11993859.9650525588686000000000000007      
          53           5   360807259.016065205419500000000000024      
          53           6   9580847979.59039514780400000000000056      
          53           7   231008566585.758107556295999999999982      
          53           8   5161587897306.87474619029699999999987      
          53           9   108495335991858.153085526049999999998      
          53          10   2169975269143984.20053657720000000022      
          53          11   41659492399160296.9045031606599999927      
          53          12   772953929347371194.370208214499999966      
          53          13   13935429026927723087.3651026513000009      
          53          14   245186189630286774727.787505438000011      

          54           0   1.00000000000000000000000000000000000      
          54           1   121.500000000000000000000000000000000      
          54           2   7830.84375000000000000000000000000000      
          54           3   356094.046874999957670000000000000029      
          54           4   12845091.3285726765261000000000000008      
          54           5   392137569.304419091115699999999999991      
          54           6   10557301721.5648668049920000000000005      
          54           7   257860181114.990858022686999999999993      
          54           8   5831707075203.05668501638300000000005      
          54           9   123982424099057.167216507739999999997      
          54          10   2506417462659407.69931368385000000024      
          54          11   48607797776932262.8976548444799999985      
          54          12   910564711568985222.980246227500000011      
          54          13   16566834716971350798.9838495931999987      
          54          14   294032688202525635044.373237471299973      

          55           0   1.00000000000000000000000000000000000      
          55           1   123.750000000000000000000000000000000      
          55           2   8115.07812500000000000000000000000000      
          55           3   375100.119357638844950000000000000013      
          55           4   13740816.6513213098139999999999999998      
          55           5   425606248.230993866448499999999999995      
          55           6   11615271626.1517868673400000000000000      
          55           7   287342122462.587476475894999999999983      
          55           8   6576680820316.92567677346999999999963      
          55           9   141401689612462.387039496949999999980      
          55          10   2889013872694644.30369085704999999962      
          55          11   56591605071268453.0576355438499999984      
          55          12   1070242230883234343.04072836250000000      
          55          13   19648779931732002683.2658387204999997      
          55          14   351752510013796134048.041727461499988      

          56           0   1.00000000000000000000000000000000000      
          56           1   126.000000000000000000000000000000000      
          56           2   8404.37500000000000000000000000000000      
          56           3   394770.152777777732200000000000000024      
          56           4   14682559.1920875212323999999999999991      
          56           5   461320904.468824199261000000000000010      
          56           6   12760112470.4402591493047999999999997      
          56           7   319665662143.153116625083999999999982      
          56           8   7403562353042.47472887224250000000043      
          56           9   160960711504142.888138105100000000000      
          56          10   3323302480287701.92761318029999999995      
          56          11   65747546765087686.7195289420800000044      
          56          12   1255150137929516144.67873890299999995      
          56          13   23250783174217496363.3351509660000005      
          56          14   419807951676457623017.576947281999935      

          57           0   1.00000000000000000000000000000000000      
          57           1   128.250000000000000000000000000000000      
          57           2   8698.73437500000000000000000000000000      
          57           3   415115.537760416619420000000000000011      
          57           4   15671867.8385666232814000000000000004      
          57           5   499392697.718288507394000000000000027      
          57           6   13997438695.9172451413535999999999992      
          57           7   355055440025.952246496487199999999994      
          57           8   8319950407359.41899130639450000000017      
          57           9   182885897888099.543403095424999999999      
          57          10   3815393945210477.60008467855000000024      
          57          11   76228035624881254.5167205353599999967      
          57          12   1468853924223604311.07213833900000011      
          57          13   27451958928686653480.0218687389999985      
          57          14   499878601160424265805.755986917999962      

          58           0   1.00000000000000000000000000000000000      
          58           1   130.500000000000000000000000000000000      
          58           2   8998.15625000000000000000000000000000      
          58           3   436147.664930555506610000000000000024      
          58           4   16710317.1073601784610999999999999988      
          58           5   539936396.372148021186000000000000057      
          58           6   15333132676.5929912565644000000000005      
          58           7   393750089576.876812124415599999999979      
          58           8   9334022507963.31411175732770000000062      
          58           9   207423889446552.630662836109999999998      
          58          10   4372021654343281.50226988777499999989      
          58          11   88202836706368293.8131246935399999987      
          58          12   1715365631104159139.72098422300000009      
          58          13   32342191953735862629.1308103712000026      
          58          14   593890239737091039127.833216501000038      

          59           0   1.00000000000000000000000000000000000      
          59           1   132.750000000000000000000000000000000      
          59           2   9302.64062500000000000000000000000000      
          59           3   457877.924913194393770000000000000014      
          59           4   17799507.1439759992715999999999999992      
          59           5   583070435.180585845973199999999999973      
          59           6   16773353116.8727939678632000000000006      
          59           7   436002882329.902896158457199999999956      
          59           8   10454569749855.9585104724473000000000      
          59           9   234843045459609.491338755439000000002      
          59          10   5000595367928899.70167989661500000057      
          59          11   101860771831059744.294768927195000002      
          59          12   1999192852761153846.55577245250000029      
          59          13   38023437541456556078.7334007537999980      
          59          14   704047154215533551850.371332930199856      

          60           0   1.00000000000000000000000000000000000      
          60           1   135.000000000000000000000000000000000      
          60           2   9612.18750000000000000000000000000000      
          60           3   480317.708333333280900000000000000031      
          60           4   18941063.7228281482129999999999999998      
          60           5   628916972.916246024589499999999999978      
          60           6   18324543579.1751028358979999999999978      
          60           7   482082391879.965131641564000000000011      
          60           8   11691033125071.3928264235614999999995      
          60           9   265435016041796.546760608639999999992      
          60          10   5709258668202367.88604309720999999914      
          60          11   117411565726170250.822319988699999990      
          60          12   2325392382550170203.93568250024999999      
          60          13   44611159416698327287.3238371515000082      
          60          14   832868212458567953569.267341321999993      

          61           0   1.00000000000000000000000000000000000      
          61           1   137.250000000000000000000000000000000      
          61           2   9926.79687500000000000000000000000000      
          61           3   503478.405815972168000000000000000025      
          61           4   20136638.2472369377854000000000000024      
          61           5   677601950.039272599866499999999999981      
          61           6   19993441141.2959614275495999999999997      
          61           7   532273177689.178131213723999999999961      
          61           8   13053541441869.6506218232855000000006      
          61           9   299516404292629.602895137194999999994      
          61          10   6506950423519428.70215463185999999959      
          61          11   135087843525278194.927795324825999995      
          61          12   2699628875206231288.23055781185000024      
          61          13   52235917867376894699.8358621242499993      
          61          14   983227086757697621158.633870485999978      

          62           0   1.00000000000000000000000000000000000      
          62           1   139.500000000000000000000000000000000      
          62           2   10246.4687500000000000000000000000000      
          62           3   527371.407986111055070000000000000045      
          62           4   21387907.7494289304889000000000000020      
          62           5   729255146.362348677133500000000000015      
          62           6   21787085183.5197861250791999999999985      
          62           7   586876488998.334191995915399999999970      
          62           8   14552950882387.2552676487455000000013      
          62           9   337430522173563.890240363430000000006      
          62          10   7403470489973880.14292510213499999994      
          62          11   155147289852711796.423583814712000017      
          62          12   3128238922224389488.05524370555000058      
          62          13   61045121673099262464.8483616282000028      
          62          14   1158397043635771062571.87882672524995      

          63           0   1.00000000000000000000000000000000000      
          63           1   141.750000000000000000000000000000000      
          63           2   10571.2031250000000000000000000000000      
          63           3   552008.105468749942109999999999999991      
          63           4   22696574.8905369388236000000000000002      
          63           5   784010238.715735486717500000000000025      
          63           6   23712826305.4764828259127999999999977      
          63           7   646210989135.606536409040199999999985      
          63           8   16200886245390.2987683932729000000002      
          63           9   379549244030310.693516316205000000062      
          63          10   8409549881605017.05573859183500000022      
          63          11   177874980261390959.166358069903000005      
          63          12   3618300963620865243.35045930684999993      
          63          13   71204958438196903782.0982323438900110      
          63          14   1362100755184742619260.43549278675005      

          64           0   1.00000000000000000000000000000000000      
          64           1   144.000000000000000000000000000000000      
          64           2   10901.0000000000000000000000000000000      
          64           3   577399.888888888829119999999999999964      
          64           4   24064367.9606000252895999999999999987      
          64           5   842004858.612311446443200000000000081      
          64           6   25778335372.7449015330623999999999998      
          64           7   710613500514.387349182534399999999915      
          64           8   18009783921432.7791198381736000000003      
          64           9   426274961787630.725541427488000000056      
          64          10   9536925649654447.52381251904000000058      
          64          11   203585896362344748.596495024063999985      
          64          12   4177711486578616461.65110580399999973      
          64          13   82902519039735443379.6042148937600018      
          64          14   1598565626291170850919.68250710623965      

          65           0   1.00000000000000000000000000000000000      
          65           1   146.250000000000000000000000000000000      
          65           2   11235.8593750000000000000000000000000      
          65           3   603558.148871527716099999999999999964      
          65           4   25493040.8785635023869999999999999989      
          65           5   903380649.912611224132999999999999959      
          65           6   27991612693.2026288361839999999999993      
          65           7   780439770612.189870807351999999999945      
          65           8   19992936648379.7136292080519999999983      
          65           9   478042645953315.591322174519999999975      
          65          10   10798420720940055.8562573496799999982      
          65          11   232627636574925073.596872062240000001      
          65          12   4815267990166596658.68770324400000060      
          65          13   96348133074500153038.4215938391999998      
          65          14   1872585174219689164669.23191862559997      

          66           0   1.00000000000000000000000000000000000      
          66           1   148.500000000000000000000000000000000      
          66           2   11575.7812500000000000000000000000000      
          66           3   630494.276041666603049999999999999990      
          66           4   26984373.1922789326158999999999999993      
          66           5   968283326.489864800106999999999999970      
          66           6   30360997323.1221182832723999999999982      
          66           7   856065259222.543807688019999999999962      
          66           8   22164540095911.3864626445639999999989      
          66           9   535322016679147.771901768160000000018      
          66          10   12208028955277109.4686928498800000016      
          66          11   265383335040427773.652654278047999969      
          66          12   5540759225455741152.04497432079999975      
          66          13   111777933434757794433.926483654400002      
          66          14   2189587042188378598863.48562422479995      

          67           0   1.00000000000000000000000000000000000      
          67           1   150.750000000000000000000000000000000      
          67           2   11920.7656250000000000000000000000000      
          67           3   658219.661024305489969999999999999943      
          67           4   28540170.0785041284764000000000000015      
          67           5   1036862729.89503652968299999999999993      
          67           6   32895176503.0131586429928000000000018      
          67           7   937885947271.813319248461599999999966      
          67           8   24539741328281.9295205048679999999994      
          67           9   598619829239186.532911804840000000020      
          67          10   13781005691995793.3013194010800000003      
          67          11   302274801878999838.242858128535999973      
          67          12   6365063251991354577.65970309440000019      
          67          13   129456669464310386745.746212824799997      
          67          14   2555708276961854670344.19806684720015      

          68           0   1.00000000000000000000000000000000000      
          68           1   153.000000000000000000000000000000000      
          68           2   12270.8125000000000000000000000000000      
          68           3   686745.694444444376860000000000000023      
          68           4   30162262.3429031524686000000000000006      
          68           5   1109272887.02186420567649999999999997      
          68           6   35603195223.2116800576492000000000037      
          68           7   1026319167492.86684224628480000000007      
          68           8   27134689195262.2765765624376000000009      
          68           9   668482278399762.030048807359999999940      
          68          10   15533964065984127.8619980248799999981      
          68          11   343765898630950344.679633088864000035      
          68          12   7300253884776865834.88710645879999994      
          68          13   149680789547658122074.531546386720009      
          68          14   2977878552298691184230.10710254239984      

          69           0   1.00000000000000000000000000000000000      
          69           1   155.250000000000000000000000000000000      
          69           2   12625.9218750000000000000000000000000      
          69           3   716083.766927083263720000000000000030      
          69           4   31852506.4200463170925999999999999982      
          69           5   1185672067.77189812090069999999999995      
          69           6   38494465919.2148980867895999999999967      
          69           7   1121804457247.52801255023359999999994      
          69           8   29966586701854.3714527592944000000018      
          69           9   745497526271072.642855478512000000054      
          69          10   17484977384328610.7548912379999999991      
          69          11   390366163409494810.884552982351999972      
          69          12   8359716140735048122.92544911000000063      
          69          13   172781815469782152884.129554405680011      
          69          14   3463912075519244410814.04425300191951      

          70           0   1.00000000000000000000000000000000000      
          70           1   157.500000000000000000000000000000000      
          70           2   12986.0937500000000000000000000000000      
          70           3   746245.269097222150549999999999999962      
          70           4   33612784.3734101848484999999999999991      
          70           5   1266222842.71954013066650000000000005      
          70           6   41578778296.7627956414480000000000030      
          70           7   1224804433789.73694463549900000000007      
          70           8   33053745408020.3518367301139999999970      
          70           9   830298358347271.219224281239999999917      
          70          10   19653687865535341.9172887559600000039      
          70          11   442634701003157420.332601347360000021      
          70          12   9558271330098342260.71425228200000035      
          70          13   199130032456084231101.991471604799983      
          70          14   4022608973716983816990.52892725239963      

          71           0   1.00000000000000000000000000000000000      
          71           1   159.750000000000000000000000000000000      
          71           2   13351.3281250000000000000000000000000      
          71           3   777241.591579861037350000000000000022      
          71           4   35445003.8953775682364000000000000016      
          71           5   1351092140.77708271528250000000000015      
          71           6   44866309286.6659428090231999999999984      
          71           7   1335805692261.35112905158699999999995      
          71           8   36415641910327.2711848900530000000018      
          71           9   923564972560394.455958639720000000043      
          71          10   22061422054495174.9951174613600000003      
          71          11   501184353903149868.911461154135999985      
          71          12   10912312476399848494.2034923596000002      
          71          13   229138520465458941950.731486655600008      
          71          14   4663867019439646976408.47571363719953      

          72           0   1.00000000000000000000000000000000000      
          72           1   162.000000000000000000000000000000000      
          72           2   13721.6250000000000000000000000000000      
          72           3   809084.124999999924120000000000000008      
          72           4   37351098.3072375297564000000000000042      
          72           5   1440451306.85974804255500000000000006      
          72           6   48367633129.3796545687944000000000040      
          72           7   1455319726712.51520811744079999999993      
          72           8   40072976458064.7619894495394999999971      
          72           9   1026027906293436.07552462738000000010      
          72          10   24731313237810906.5980440232600000017      
          72          11   566686170994663770.871310837072000022      
          72          12   12439950788752267092.4727089368000019      
          72          13   263267554068547403574.609754224000000      
          72          14   5398804623244405144470.61246336480053      

          73           0   1.00000000000000000000000000000000000      
          73           1   164.250000000000000000000000000000000      
          73           2   14096.9843750000000000000000000000000      
          73           3   841784.259982638810860000000000000020      
          73           4   39333026.5591853819085999999999999988      
          73           5   1534476159.55072703028799999999999989      
          73           6   52093731589.3244863980736000000000029      
          73           7   1583883874438.52889009851439999999999      
          73           8   44047733757049.8845232906643000000014      
          73           9   1138471106419288.78580347047500000005      
          73          10   27688431195835996.8447511724100000008      
          73          11   639874191441787488.341360177288000055      
          73          12   14161173951976413748.1669411616000005      
          73          13   302029400102296040781.955473459039979      
          73          14   6239896092622499707517.07816454559998      

          74           0   1.00000000000000000000000000000000000      
          74           1   166.500000000000000000000000000000000      
          74           2   14477.4062500000000000000000000000000      
          74           3   875353.387152777697569999999999999959      
          74           4   41392773.2303226871930999999999999965      
          74           5   1633347048.76621840878320000000000011      
          74           6   56056004298.9530677689948000000000047      
          74           7   1722062283925.14226212049479999999997      
          74           8   48363246014990.2460122112046999999995      
          74           9   1261735147555182.22821254938600000020      
          74          10   30959919639786133.8946349772449999974      
          74          11   721550562114327242.854247055323999915      
          74          12   16098017043938212420.0940267260000009      
          74          13   345993544255536343988.738836700159936      
          74          14   7201120233642838246356.42262462223971      

          75           0   1.00000000000000000000000000000000000      
          75           1   168.750000000000000000000000000000000      
          75           2   14862.8906250000000000000000000000000      
          75           3   909802.897135416584249999999999999924      
          75           4   43532348.5286572581100000000000000023      
          75           5   1737248913.42046778334000000000000007      
          75           6   60266279232.5632735359399999999999936      
          75           7   1870446906694.20776207437000000000012      
          75           8   53044258282933.3160196137074999999937      
          75           9   1396720603846624.22999982432500000007      
          75          10   34575141694580437.3205606019250000008      
          75          11   812591007751823236.566217273824999978      
          75          12   18274746935239050674.0665076424999995      
          75          13   395792379813079421696.233504986000071      
          75          14   8298123453541126254851.58745588800139      

          76           0   1.00000000000000000000000000000000000      
          76           1   171.000000000000000000000000000000000      
          76           2   15253.4375000000000000000000000000000      
          76           3   945144.180555555470900000000000000018      
          76           4   45753788.2911031571594000000000000016      
          76           5   1846371339.09080669675550000000000004      
          76           6   64736823309.8577332136019999999999988      
          76           7   2029658513341.61806976754000000000014      
          76           8   58116996147986.7046642884525000000059      
          76           9   1544391579720710.67883374760000000014      
          76          10   38565833800651565.4651580345500000019      
          76          11   913950673936158545.835424086979999925      
          76          12   20718061074246337109.2432019417499980      
          76          13   452127393972606147367.418697744499980      
          76          14   9548398609652873853561.04041552399940      

          77           0   1.00000000000000000000000000000000000      
          77           1   173.250000000000000000000000000000000      
          77           2   15649.0468750000000000000000000000000      
          77           3   981388.628038194357520000000000000037      
          77           4   48059153.9834806968413999999999999993      
          77           5   1960908615.68269169182450000000000002      
          77           6   69480353129.2496781456839999999999956      
          77           7   2200347734059.45917757566799999999996      
          77           8   63609235833151.0111275105125000000012      
          77           9   1705779405176005.23200775102500000003      
          77          10   42966268420836775.5971672253000000000      
          77          11   1026670363850023522.79605311030999992      
          77          12   23457301610417801682.1151598477500002      
          77          13   515775889454412198971.305253745750008      
          77          14   10971480942838353714315.2997509959987      

          78           0   1.00000000000000000000000000000000000      
          78           1   175.500000000000000000000000000000000      
          78           2   16049.7187500000000000000000000000000      
          78           3   1018547.63020833324410999999999999998      
          78           4   50450532.7005164396561000000000000000      
          78           5   2081059795.09474337383949999999999993      
          78           6   74510045830.9151265642359999999999942      
          78           7   2383196123934.30790084996900000000032      
          78           8   69550376760763.6907412425204999999938      
          78           9   1881986501305003.85865531444999999996      
          78          10   47813425951628408.0012840449249999983      
          78          11   1151883190734790605.64328504604000003      
          78          12   26524685861034827337.4978896692500001      
          78          13   587598281553982084960.330780462199982      
          78          14   12589162532170649788592.3907362107493      

          79           0   1.00000000000000000000000000000000000      
          79           1   177.750000000000000000000000000000000      
          79           2   16455.4531250000000000000000000000000      
          79           3   1056632.57769097213067000000000000005      
          79           4   52930037.1658431981035999999999999958      
          79           5   2207028748.88378547309069999999999979      
          79           6   79839550089.5914065396279999999999992      
          79           7   2578917253313.60308833463300000000011      
          79           8   75971516636709.2297848061495000000028      
          79           9   2074190421875490.89132842973499999987      
          79          10   53147176251525651.3515445380249999988      
          79          11   1290821668928750531.45197805224500009      
          79          12   29955554180888736935.9831943787500030      
          79          13   668546013346728033599.775557599550098      
          79          14   14425726812462117580902.4696115684510      

          80           0   1.00000000000000000000000000000000000      
          80           1   180.000000000000000000000000000000000      
          80           2   16866.2500000000000000000000000000000      
          80           3   1095654.86111111101720000000000000005      
          80           4   55499805.7320000346839999999999999979      
          80           5   2339024225.92988390736600000000000017      
          80           6   85482997237.1220168211599999999999985      
          80           7   2788257823532.01979284908000000000004      
          80           8   82905529113207.7579529567050000000002      
          80           9   2283648076928862.83312897379999999994      
          80          10   59010470212993122.0912451771999999994      
          80          11   1444825267365845184.24665029640000014      
          80          12   33788636351232883406.8658007250000033      
          80          13   759670134448518529888.876840161999894      
          80          14   16508204807510496329597.9137603859981      

          81           0   1.00000000000000000000000000000000000      
          81           1   182.250000000000000000000000000000000      
          81           2   17282.1093750000000000000000000000000      
          81           3   1135625.87109374990369999999999999998      
          81           4   58162002.3804322618973999999999999983      
          81           5   2477259910.10138584445100000000000011      
          81           6   91455012514.7478255683087999999999944      
          81           7   3011998808289.77566248974400000000013      
          81           8   90387144088651.0692938666250000000045      
          81           9   2511700144486743.62829909465000000025      
          81          10   65449541818599080.3284612977000000017      
          81          11   1615348450446696395.30577973571999983      
          81          12   38066337663497579331.3497944770000032      
          81          13   862130591570490487724.274742448999973      
          81          14   18866654850087420941460.1958101979999      

          82           0   1.00000000000000000000000000000000000      
          82           1   184.500000000000000000000000000000000      
          82           2   17703.0312500000000000000000000000000      
          82           3   1176556.99826388879017000000000000003      
          82           4   60918816.7214914422439000000000000016      
          82           5   2621954477.91995876462900000000000001      
          82           6   97770726455.1446069726115999999999849      
          82           7   3250956620974.79881260608320000000028      
          82           8   98453030703611.8632510950770000000056      
          82           9   2759775676591940.45777319550000000010      
          82          10   72514121136280334.2121246819500000047      
          82          11   1803969232258573123.73116270923999993      
          82          12   42835045934940923183.8890087509999987      
          82          13   977206282087918378143.490165415999968      
          82          14   21534467685016662465328.7837620270002      

          83           0   1.00000000000000000000000000000000000      
          83           1   186.750000000000000000000000000000000      
          83           2   18129.0156250000000000000000000000000      
          83           3   1218459.63324652767661000000000000001      
          83           4   63772463.9944353882236000000000000000      
          83           5   2773331656.22562952318099999999999997      
          83           6   104445786394.206915770186400000000000      
          83           7   3505984308220.68643880551359999999972      
          83           8   107141883092808.858279192236199999993      
          83           9   3029396906045992.36667047431000000021      
          83          10   80257658723365379.1360844435500000033      
          83          11   2012398271219668246.38227754311000006      
          83          12   48145460757654610909.2411583820000018      
          83          13   1106305924976613257122.85652894580016      
          83          14   24548698984558617934658.9114687889996      

          84           0   1.00000000000000000000000000000000000      
          84           1   189.000000000000000000000000000000000      
          84           2   18560.0625000000000000000000000000000      
          84           3   1261345.16666666656301999999999999991      
          84           4   66725185.0674281623365999999999999981      
          84           5   2931620279.84182341288569999999999980      
          84           6   111496368112.578299644889199999999997      
          84           7   3777972769992.38343124196319999999974      
          84           8   116494508953467.271338158223800000003      
          84           9   3322184260343245.16806323918399999982      
          84          10   88737561923985402.6843330053399999946      
          84          11   2242488533356384822.43311787588000006      
          84          12   54052946349239667171.1329786975000005      
          84          13   1250979806762638736253.74520804419990      
          84          14   27950431446107387551844.7793285068001      

          85           0   1.00000000000000000000000000000000000      
          85           1   191.250000000000000000000000000000000      
          85           2   18996.1718750000000000000000000000000      
          85           3   1305224.98914930544939999999999999995      
          85           4   69779246.4375400770830000000000000008      
          85           5   3097054349.24040322651949999999999986      
          85           6   118939187606.927849522107999999999994      
          85           7   4067852006491.51025044274399999999945      
          85           8   126553920991170.997407548079000000010      
          85           9   3639861589440545.09659237419000000048      
          85          10   98015443559817786.2363611501599999914      
          85          11   2496245553590981795.94926840109999988      
          85          12   60617909443094137193.8685095814999926      
          85          13   1412932463588441472514.17581925350009      
          85          14   31785168791308142558884.5921858179972      

          86           0   1.00000000000000000000000000000000000      
          86           1   193.500000000000000000000000000000000      
          86           2   19437.3437500000000000000000000000000      
          86           3   1350110.49131944433574999999999999990      
          86           4   72936940.2307476949629000000000000000      
          86           5   3269873088.20670831935649999999999978      
          86           6   126791512990.973087753193599999999995      
          86           7   4376592392173.26932492843900000000000      
          86           8   137365431304959.663996585533000000017      
          86           9   3984261614142280.60661737521999999989      
          86          10   108157383529741974.854142920309999998      
          86          11   2775838325621629768.72821057849600024      
          86          12   67906203728696254120.0130494901000091      
          86          13   1594036364127374221044.56192860200008      
          86          14   36103264143521674401507.1116865215008      

          87           0   1.00000000000000000000000000000000000      
          87           1   195.750000000000000000000000000000000      
          87           2   19883.5781250000000000000000000000000      
          87           3   1396013.06380208322206999999999999999      
          87           4   76200584.2019338284764000000000000005      
          87           5   3450321001.50459367166849999999999975      
          87           6   135071176526.249194190527199999999991      
          87           7   4705205977166.85923088050139999999944      
          87           8   148976748774080.576462219747999999990      
          87           9   4357331602022616.52258431153000000019      
          87          10   119234203849946393.728272626710000009      
          87          11   3083610852218415305.74572674210199974      
          87          12   75989562427607221319.5339549102999968      
          87          13   1796346661885808760736.52200616670007      
          87          14   40960385427522099217482.8131631185024      

          88           0   1.00000000000000000000000000000000000      
          88           1   198.000000000000000000000000000000000      
          88           2   20334.8750000000000000000000000000000      
          88           3   1442944.09722222210836000000000000000      
          88           4   79572521.7348875401235999999999999943      
          88           5   3638647932.54146895122500000000000007      
          88           6   143796586782.624570153224799999999989      
          88           7   5054747816391.32591411126320000000033      
          88           8   161438079509462.410782630578899999989      
          88           9   4761139277950357.45417089557999999923      
          88          10   131321757682310787.327012475659999996      
          88          11   3422094389037851299.28321887548800007      
          88          12   84946060669244000641.5060215026000066      
          88          13   2022117089424562145226.88299675144026      
          88          14   46418020611851004987903.7516346620032      

          89           0   1.00000000000000000000000000000000000      
          89           1   200.250000000000000000000000000000000      
          89           2   20791.2343750000000000000000000000000      
          89           3   1490914.98220486099461999999999999994      
          89           4   83055121.8423041424045999999999999990      
          89           5   3835109121.03333757579319999999999991      
          89           6   152986740928.562740283478400000000006      
          89           7   5426317326658.78021459105040000000009      
          89           8   174802230433634.351269259310099999993      
          89           9   5197878976426947.98552356173299999944      
          89          10   144501232915504271.725190404189999999      
          89          11   3794020416375752769.37981585374400018      
          89          12   94860609411872563004.7823690889999995      
          89          13   2273817071216363936979.70765332995984      
          89          14   52544025800821932757598.2181874810340      

          90           0   1.00000000000000000000000000000000000      
          90           1   202.500000000000000000000000000000000      
          90           2   21252.6562500000000000000000000000000      
          90           3   1539937.10937499988085000000000000000      
          90           4   86650779.1657851978195000000000000066      
          90           5   4039965260.66983577563799999999999982      
          90           6   162661237151.130592293533999999999989      
          90           7   5821059672056.91095378710200000000011      
          90           8   189124716053471.211536013214499999990      
          90           9   5669878043094665.63653706326999999997      
          90          10   158859470880188846.646743708554999991      
          90          11   4202334374634681153.69199467394000003      
          90          12   105825482738835850892.151546728999989      
          90          13   2554150136240952571074.21932243519996      
          90          14   59413219380245242820854.1736326486061      

          91           0   1.00000000000000000000000000000000000      
          91           1   204.750000000000000000000000000000000      
          91           2   21719.1406250000000000000000000000000      
          91           3   1590021.86935763876704999999999999999      
          91           4   90361913.9758385188683999999999999960      
          91           5   4253482556.77927165602200000000000006      
          91           6   172840287205.752954603306399999999983      
          91           7   6240167177902.72284506899000000000023      
          91           8   204463868490801.917879863676500000003      
          91           9   6179603492920088.97464259703500000058      
          91          10   174489300797004436.791965028755000022      
          91          11   4650210200678312157.01241339682299980      
          91          12   117940880447849881097.991422433300002      
          91          13   2866073716011694992984.16385364140024      
          91          14   67108025629015085793854.7948441937988      

          92           0   1.00000000000000000000000000000000000      
          92           1   207.000000000000000000000000000000000      
          92           2   22190.6875000000000000000000000000000      
          92           3   1641180.65277777765321999999999999991      
          92           4   94190972.1718781680513999999999999979      
          92           5   4475932783.99366425970550000000000017      
          92           6   183544729095.713511868630799999999992      
          92           7   6684880773559.42848743523759999999948      
          92           8   220880950836575.575062629015499999981      
          92           9   6729668932707427.52796585583999999965      
          92          10   191489890573638047.294903289329999985      
          92          11   5141065703681816589.28671427063600063      
          92          12   131315527942369399112.229429085649997      
          92          13   3212820418535179454390.03453919830008      
          92          14   75719171428275515387511.1916163932037      

          93           0   1.00000000000000000000000000000000000      
          93           1   209.250000000000000000000000000000000      
          93           2   22667.2968750000000000000000000000000      
          93           3   1693424.85026041653935999999999999996      
          93           4   98140425.2822244578686000000000000043      
          93           5   4707593343.91378262944650000000000022      
          93           6   194796039881.402058400151199999999992      
          93           7   7156491464408.42370281583279999999998      
          93           8   238440273894936.175319304541099999986      
          93           9   7322841755747282.31499169053499999956      
          93          10   209967114585249650.924633367379999987      
          93          11   5678578820565441802.48781465291399950      
          93          12   146067315528636480042.973862130050009      
          93          13   3597920873736060117725.21385509397032      
          93          14   85346439931488570969041.2883911044046      

          94           0   1.00000000000000000000000000000000000      
          94           1   211.500000000000000000000000000000000      
          94           2   23148.9687500000000000000000000000000      
          94           3   1746765.85243055542546999999999999993      
          94           4   102212770.464103950820099999999999994      
          94           5   4948747322.77418487050070000000000001      
          94           6   206616348619.308089472845600000000000      
          94           7   7656341833268.27547720533459999999941      
          94           8   257209316384213.852253873765900000006      
          94           9   7962050616558865.86202723638199999986      
          94          10   230033939090844300.162964637075000002      
          94          11   6266704792618732304.50491251935199877      
          94          12   162323979320178445669.559172893750002      
          94          13   4025228251141780330865.26609722068042      
          94          14   96099485302909451600323.5720765061706      

          95           0   1.00000000000000000000000000000000000      
          95           1   213.750000000000000000000000000000000      
          95           2   23635.7031250000000000000000000000000      
          95           3   1801215.04991319431155000000000000003      
          95           4   106410530.503649459405999999999999998      
          95           5   5199683549.10825721312149999999999987      
          95           6   219028449430.760730526187999999999982      
          95           7   8185827571552.65176588126899999999959      
          95           8   277258848662497.422119106096500000004      
          95           9   8650393193837648.52779042206499999969      
          95          10   251810825956847000.817340200135000000      
          95          11   6909694306486028327.44998596343500008      
          95          12   180223826053314235037.748825868249980      
          95          13   4498944556124142756346.56537426704972      
          95          14   108098712889298451144255.971861254147      

          96           0   1.00000000000000000000000000000000000      
          96           1   216.000000000000000000000000000000000      
          96           2   24127.5000000000000000000000000000000      
          96           3   1856783.83333333319760000000000000005      
          96           4   110736253.815900046126399999999999995      
          96           5   5460696651.41325307505999999999999983      
          96           6   232055814700.415004254947200000000009      
          96           7   8746399040459.12242296251199999999936      
          96           8   298663060046109.795812417718000000030      
          96           9   9391144249875813.79436573432000000088      
          96          10   275426155378157420.617915628160000008      
          96          11   7612112644290834485.47649734121599963      
          96          12   199916504222761557032.105980467600006      
          96          13   5023648816745734050664.65794159760026      
          96          14   121476229460752134310007.694117351202      

          97           0   1.00000000000000000000000000000000000      
          97           1   218.250000000000000000000000000000000      
          97           2   24624.3593750000000000000000000000000      
          97           3   1913483.59331597208362000000000000000      
          97           4   115192514.444801023481400000000000002      
          97           5   5732087115.81533212406499999999999963      
          97           6   245722608404.484435590622399999999986      
          97           7   9339562862480.76051556235679999999947      
          97           8   321499689789964.685755443781999999978      
          97           9   10187763994879798.9155639567800000003      
          97          10   301016668306338861.558828489560000030      
          97          11   8378859889328168582.16949957883200018      
          97          12   221563824055813242605.675344470799985      
          97          13   5604327279267890166670.62936718600031      
          97          14   136376868441924111925292.477189960788      

          98           0   1.00000000000000000000000000000000000      
          98           1   220.500000000000000000000000000000000      
          98           2   25126.2812500000000000000000000000000      
          98           3   1971325.72048611096961000000000000008      
          98           4   119781912.063203953971100000000000000      
          98           5   6014161343.73459934038299999999999954      
          98           6   260053699568.719994573515599999999972      
          98           7   9966883543532.47328279096239999999959      
          98           8   345850161799439.872660541402800000001      
          98           9   11043906764767568.9373973382000000010      
          98          10   328727929314333423.832207885460000019      
          98          11   9215192235450902010.45720339412800115      
          98          12   245340628956874538612.788184759600000      
          98          13   6246405736652386108545.94170233023942      
          98          14   152959295355256874942132.503493327618      

          99           0   1.00000000000000000000000000000000000      
          99           1   222.750000000000000000000000000000000      
          99           2   25633.2656250000000000000000000000000      
          99           3   2030321.60546874985557000000000000008      
          99           4   124507071.972866650095600000000000005      
          99           5   6307231709.55014407925819999999999955      
          99           6   275074675856.135377115440799999999966      
          99           7   10629985125983.9919998618807999999997      
          99           8   371799723144059.138023014361199999997      
          99           9   11963430021188121.6209362727559999996      
          99          10   358714810647196257.326256749620000008      
          99          11   10126744450019214401.2927603278440003      
          99          12   271435721171529859889.856854136000038      
          99          13   6955784120940775721810.79032046696011      
          99          14   171397199013810535187781.887731943425      

         100           0   1.00000000000000000000000000000000000      
         100           1   225.000000000000000000000000000000000      
         100           2   26145.3125000000000000000000000000000      
         100           3   2090482.63888888874150000000000000001      
         100           4   129370645.104453174355000000000000009      
         100           5   6611616618.26507913343250000000000018      
         100           6   290811857284.478623653069999999999996      
         100           7   11330552872891.4500075573599999999998      
         100           8   399437586443931.809013421810000000003      
         100           9   12950403682667048.2052480936000000006      
         100          10   391141998228809559.072498851400000008      
         100          11   11119553542072440075.3706498556000000      
         100          12   300052844540845852222.608705165000003      
         100          13   7738873497232965880783.35098783799913      
         100          14   191880574333524541683267.009629003995      



==> chi_ii_mom_4d.dat <==
#          m           n         coeff
           1           0   1.00000000000000000000000000000000000      
           1           1   3.00000000000000000000000000000000000      
           1           2   20.3958333333333399999999999999999993      
           1           3   179.942129629629599999999999999999989      
           1           4   1784.21322579089500000000000000000010      
           1           5   19032.1029041811700000000000000000002      
           1           6   212979.195306725199999999999999999995      
           1           7   2467358.86320184100000000000000000004      
           1           8   29339249.1785982999999999999999999985      
           1           9   356067078.995180099999999999999999988      
           1          10   4392882019.05129099999999999999999961      

           2           0   1.00000000000000000000000000000000000      
           2           1   6.00000000000000000000000000000000000      
           2           2   49.7916666666666799999999999999999986      
           2           3   482.259259259259099999999999999999998      
           2           4   5095.29385609567899999999999999999997      
           2           5   56864.1717347704800000000000000000032      
           2           6   659423.227608144000000000000000000020      
           2           7   7865973.70601759699999999999999999997      
           2           8   95894524.0671893700000000000000000047      
           2           9   1189458175.65302429999999999999999997      
           2          10   14963500762.4206689999999999999999997      

           3           0   1.00000000000000000000000000000000000      
           3           1   9.00000000000000000000000000000000000      
           3           2   88.1875000000000200000000000000000010      
           3           3   933.951388888888499999999999999999977      
           3           4   10483.9293909143525999999999999999993      
           3           5   122379.575632392908000000000000000000      
           3           6   1470753.05199413999999999999999999998      
           3           7   18071968.7179870899999999999999999991      
           3           8   225998521.829743869999999999999999980      
           3           9   2866820753.67179209999999999999999970      
           3          10   36798826561.1856289999999999999999961      

           4           0   1.00000000000000000000000000000000000      
           4           1   12.0000000000000000000000000000000000      
           4           2   135.583333333333359999999999999999985      
           4           3   1562.01851851851779999999999999999988      
           4           4   18581.8073302469163999999999999999994      
           4           5   226664.433737673396000000000000000013      
           4           6   2821972.96339834668000000000000000026      
           4           7   35716016.4180879719000000000000000033      
           4           8   458199621.950642299999999999999999967      
           4           9   5945110878.62347119999999999999999984      
           4          10   77881713905.5587519999999999999999857      

           5           0   1.00000000000000000000000000000000000      
           5           1   15.0000000000000000000000000000000000      
           5           2   191.979166666666699999999999999999994      
           5           3   2393.46064814814699999999999999999989      
           5           4   30101.6151740933709999999999999999995      
           5           5   383250.615191236850000000000000000025      
           5           6   4939930.90909814778900000000000000092      
           5           7   64376962.1664544678000000000000000086      
           5           8   847105609.661840295000000000000000052      
           5           9   11241304780.0135665499999999999999999      
           5          10   150287238957.201316999999999999999997      

           6           0   1.00000000000000000000000000000000000      
           6           1   18.0000000000000000000000000000000000      
           6           2   257.375000000000040000000000000000002      
           6           3   3455.27777777777610000000000000000023      
           6           4   45837.0404224537169999999999999999942      
           6           5   608358.739133708139999999999999999900      
           6           6   8112307.80121467775550000000000000048      
           6           7   108805185.801096150159999999999999985      
           6           8   1468033120.76651843850000000000000002      
           6           9   19920160150.5869249499999999999999970      
           6          10   271741924156.786552599999999999999969      

           7           0   1.00000000000000000000000000000000000      
           7           1   21.0000000000000000000000000000000000      
           7           2   331.770833333333380000000000000000011      
           7           3   4774.46990740740509999999999999999989      
           7           4   66662.7705753279550000000000000000016      
           7           5   921141.174705712100000000000000000024      
           7           6   12697335.8292128221195000000000000016      
           7           7   175177887.399616743751999999999999985      
           7           8   2422566887.79671670809999999999999973      
           7           9   33603227563.8073263930000000000000034      
           7          10   467625731830.913234689999999999999968      

           8           0   1.00000000000000000000000000000000000      
           8           1   24.0000000000000000000000000000000000      
           8           2   415.166666666666719999999999999999970      
           8           3   6378.03703703703399999999999999999967      
           8           4   93534.4931327160855999999999999999928      
           8           5   1343925.04104787352800000000000000012      
           8           6   19134245.7724012179859999999999999985      
           8           7   271388484.165932961335999999999999955      
           8           8   3845139428.44245372189299999999999958      
           8           9   54502669235.9385350689999999999999984      
           8          10   773508985514.930903749999999999999967      

           9           0   1.00000000000000000000000000000000000      
           9           1   27.0000000000000000000000000000000000      
           9           2   507.562500000000060000000000000000028      
           9           3   8292.97916666666280000000000000000036      
           9           4   127488.895594618109399999999999999999      
           9           5   1902455.20730081718600000000000000012      
           9           6   27954443.3124322544999999999999999989      
           9           7   407372305.441993369991999999999999932      
           9           8   5910748378.18983100943699999999999949      
           9           9   85583818887.6544673778400000000000180      
           9          10   1238329858874.26079295999999999999987      

          10           0   1.00000000000000000000000000000000000      
          10           1   30.0000000000000000000000000000000000      
          10           2   608.958333333333399999999999999999987      
          10           3   10546.2962962962914999999999999999996      
          10           4   169643.665461034027000000000000000024      
          10           5   2626137.29260516780000000000000000029      
          10           6   39793414.3458020733429999999999999993      
          10           7   595470772.844497288039999999999999900      
          10           8   8843935230.10562258618499999999999959      
          10           9   130760812671.606101433400000000000006      
          10          10   1928332816675.38161779483000000000040      

          11           0   1.00000000000000000000000000000000000      
          11           1   33.0000000000000000000000000000000000      
          11           2   719.354166666666740000000000000000045      
          11           3   13164.9884259259200999999999999999989      
          11           4   221197.490231963838999999999999999988      
          11           5   3548280.66610155006000000000000000021      
          11           6   55403359.2963505692510000000000000045      
          11           7   850836252.526613712480000000000000015      
          11           8   12929155805.7058501653450000000000006      
          11           9   195130037026.872722381199999999999956      
          11          10   2931904459277.79667019312999999999962      

          12           0   1.00000000000000000000000000000000000      
          12           1   36.0000000000000000000000000000000000      
          12           2   838.750000000000080000000000000000004      
          12           3   16176.0555555555486000000000000000000      
          12           4   283430.057407407546000000000000000008      
          12           5   4706341.44693058862000000000000000036      
          12           6   75666556.4277613905539999999999999999      
          12           7   1191879766.56470027688400000000000000      
          12           8   18522679341.8458443962350000000000018      
          12           9   285246574898.725070395800000000000025      
          12          10   4365460670639.00817688877999999999948      

          13           0   1.00000000000000000000000000000000000      
          13           1   39.0000000000000000000000000000000000      
          13           2   967.145833333333419999999999999999963      
          13           3   19606.4976851851769999999999999999980      
          13           4   357702.054487365148600000000000000001      
          13           5   6142165.50423290809799999999999999995      
          13           6   101609454.156061939736999999999999985      
          13           7   1640763750.47002223967199999999999995      
          13           8   26066159639.5692925732910000000000045      
          13           9   409449287022.627933473600000000000054      
          13          10   6380557858894.79661322137999999999914      

          14           0   1.00000000000000000000000000000000000      
          14           1   42.0000000000000000000000000000000000      
          14           2   1104.54166666666676000000000000000002      
          14           3   23483.3148148148053000000000000000008      
          14           4   445455.168971836647399999999999999987      
          14           5   7902231.45714913307599999999999999971      
          14           6   134417492.362123374022500000000000021      
          14           7   2223942043.82547150270400000000000004      
          14           8   36102028281.8537733149790000000000043      
          14           9   578240639914.909705090680000000000053      
          14          10   9172421467245.93660184483000000000101      

          15           0   1.00000000000000000000000000000000000      
          15           1   45.0000000000000000000000000000000000      
          15           2   1250.93750000000009999999999999999988      
          15           3   27833.5069444444335000000000000000007      
          15           4   548212.088360822043000000000000000034      
          15           5   10037893.6748198881000000000000000003      
          15           6   175450652.704160605974499999999999999      
          15           7   2972749301.04728566012000000000000013      
          15           8   49290866488.1902787669550000000000029      
          15           9   804727886839.026407454200000000000016      
          15          10   12990106880198.8771613744900000000016      

          16           0   1.00000000000000000000000000000000000      
          16           1   48.0000000000000000000000000000000000      
          16           2   1406.33333333333343999999999999999994      
          16           3   32684.0740740740616000000000000000006      
          16           4   667576.500154321336000000000000000008      
          16           5   12605625.2763857976799999999999999999      
          16           6   226259737.930232304124000000000000038      
          16           7   3924042009.27176707736000000000000018      
          16           8   66430918734.9342249389099999999999959      
          16           9   1105132722325.84766443959999999999991      
          16          10   18148531415220.8723942986400000000009      

          17           0   1.00000000000000000000000000000000000      
          17           1   51.0000000000000000000000000000000000      
          17           2   1570.72916666666678000000000000000000      
          17           3   38062.0162037036895999999999999999975      
          17           4   805233.091852334526999999999999999978      
          17           5   15667261.1309874862900000000000000005      
          17           6   288603380.190740893616000000000000025      
          17           7   5120893300.36700200029600000000000063      
          17           8   88479917831.3654508396299999999999917      
          17           9   1499377064818.89209437439999999999977      
          17          10   25042641331628.5692075738400000000005      

          18           0   1.00000000000000000000000000000000000      
          18           1   54.0000000000000000000000000000000000      
          18           2   1744.12500000000012000000000000000006      
          18           3   43994.3333333333174999999999999999945      
          18           4   962947.550954861616599999999999999912      
          18           5   19290240.8577655783680000000000000009      
          18           6   364465778.350932556878000000000000055      
          18           7   6613343744.06957969440800000000000003      
          18           8   116579397702.394707129893999999999999      
          18           9   2011753175690.93958160280000000000003      
          18          10   34164004766082.1413343711399999999948      

          19           0   1.00000000000000000000000000000000000      
          19           1   57.0000000000000000000000000000000000      
          19           2   1926.52083333333345999999999999999992      
          19           3   50508.0254629629453000000000000000011      
          19           4   1142566.56496190260539999999999999988      
          19           5   23547851.8258606983159999999999999983      
          19           6   456075164.303397234310000000000000016      
          19           7   8459210309.24631161393600000000000007      
          19           8   152081676689.854135067926000000000026      
          19           9   2671686896236.94787724352000000000031      
          19          10   46120150276453.7037625857399999999993      

          20           0   1.00000000000000000000000000000000000      
          20           1   60.0000000000000000000000000000000000      
          20           2   2117.91666666666679999999999999999997      
          20           3   57630.0925925925729999999999999999984      
          20           4   1346017.82137345749400000000000000005      
          20           5   28519472.1544134704999999999999999993      
          20           6   565922998.280568624996000000000000052      
          20           7   10724955680.2809506009399999999999997      
          20           8   196579700745.309236577209999999999993      
          20           9   3514603377289.70097373640000000000066      
          20          10   61657001302127.9486661114800000000008      

          21           0   1.00000000000000000000000000000000000      
          21           1   63.0000000000000000000000000000000000      
          21           2   2318.31250000000013999999999999999983      
          21           3   65387.5347222222005999999999999999989      
          21           4   1575310.00768952628300000000000000009      
          21           5   34290813.7125645192500000000000000009      
          21           6   696783893.167224187437000000000000046      
          21           7   13486620115.5859101141999999999999989      
          21           8   251939942448.329836321570000000000038      
          21           9   4582905288829.11669466120000000000075      
          21          10   81684789388023.7130696582799999999977      

          22           0   1.00000000000000000000000000000000000      
          22           1   66.0000000000000000000000000000000000      
          22           2   2527.70833333333348000000000000000009      
          22           3   73807.3518518518281000000000000000027      
          22           4   1832532.81141010897300000000000000006      
          22           5   40954165.1194544688600000000000000046      
          22           6   851736267.812985140305499999999999965      
          22           7   16830818035.2389834878879999999999976      
          22           8   320338558345.157536727510000000000021      
          22           9   5927074129363.64094090480000000000057      
          22          10   107307863530846.519748200180000000000      

          23           0   1.00000000000000000000000000000000000      
          23           1   69.0000000000000000000000000000000000      
          23           2   2746.10416666666681999999999999999995      
          23           3   82916.5439814814554999999999999999971      
          23           4   2119856.92003520556460000000000000004      
          23           5   48608634.7442239435880000000000000009      
          23           6   1034183729.34481646322149999999999997      
          23           7   20855801524.7450632199439999999999977      
          23           8   404301013663.707166948902000000000026      
          23           9   7606905906952.65603655060000000000107      
          23          10   139858849548343.026259128779999999989      

          24           0   1.00000000000000000000000000000000000      
          24           1   72.0000000000000000000000000000000000      
          24           2   2973.50000000000015999999999999999981      
          24           3   92742.1111111110828000000000000000012      
          24           4   2439534.02106481605839999999999999968      
          24           5   57360393.7060135676560000000000000009      
          24           6   1247877184.47952689754999999999999999      
          24           7   25672592941.9228602900879999999999987      
          24           8   506745390021.839726824202999999999940      
          24           9   9692893135512.33062286636000000000076      
          24          10   180937652004677.772519996480000000004      

          25           0   1.00000000000000000000000000000000000      
          25           1   75.0000000000000000000000000000000000      
          25           2   3209.89583333333350000000000000000007      
          25           3   103311.053240740710000000000000000002      
          25           4   2793896.80199894045499999999999999987      
          25           5   67322918.8739639652499999999999999979      
          25           6   1496937679.83626894721999999999999999      
          25           7   31406188813.9166235074000000000000013      
          25           8   631029598306.844326931475000000000029      
          25           9   12267765781503.8385564739999999999992      
          25          10   232455832006539.634968510799999999981      

          26           0   1.00000000000000000000000000000000000      
          26           1   78.0000000000000000000000000000000000      
          26           2   3455.29166666666683999999999999999993      
          26           3   114650.370370370337100000000000000000      
          26           4   3185358.95033757875500000000000000008      
          26           5   78617235.8672157605200000000000000063      
          26           6   1785879971.24903887956500000000000003      
          26           7   38196837211.3328588873999999999999951      
          26           8   781002725465.066625901575000000000026      
          26           9   15428204507242.3742781970000000000009      
          26          10   296686937174258.975065330049999999984      

          27           0   1.00000000000000000000000000000000000      
          27           1   81.0000000000000000000000000000000000      
          27           2   3709.68750000000017999999999999999979      
          27           3   126787.062499999964099999999999999995      
          27           4   3616415.15358073095900000000000000015      
          27           5   91372162.0549095775800000000000000095      
          27           6   2119636822.07917672618500000000000006      
          27           7   46201390786.5020490585599999999999988      
          27           8   961060750501.621266204974999999999982      
          27           9   19286740287887.8921321980000000000019      
          27          10   376323405349125.611715356549999999950      

          28           0   1.00000000000000000000000000000000000      
          28           1   84.0000000000000000000000000000000000      
          28           2   3973.08333333333352000000000000000004      
          28           3   139748.129629629591000000000000000012      
          28           4   4089641.09922839706759999999999999997      
          28           5   105724549.556186040507999999999999999      
          28           6   2503584030.52786628383000000000000004      
          28           7   55594737662.8653726981800000000000015      
          28           8   1176206871551.12580968276500000000017      
          28           9   23973855229683.9971308410000000000016      
          28          10   474540711181291.451080771299999999885      

          29           0   1.00000000000000000000000000000000000      
          29           1   87.0000000000000000000000000000000000      
          29           2   4245.47916666666686000000000000000030      
          29           3   153560.571759259217800000000000000001      
          29           4   4607693.47478057708139999999999999980      
          29           5   121819528.240185773346000000000000000      
          29           6   2943566185.94863511530499999999999979      
          29           7   66571312362.4864239975600000000000018      
          29           8   1432116692441.39367414748499999999996      
          29           9   29640300187199.9146792392000000000022      
          29          10   595069474711168.873230148300000000067      

          30           0   1.00000000000000000000000000000000000      
          30           1   90.0000000000000000000000000000000000      
          30           2   4526.87500000000019999999999999999976      
          30           3   168251.388888888844500000000000000012      
          30           4   5173309.96773727100099999999999999992      
          30           5   139810748.726049400100000000000000007      
          30           6   3445923154.15985455039649999999999991      
          30           7   79346688958.6879321563999999999999967      
          30           8   1735208523733.02357243452500000000004      
          30           9   36459645567201.9667946810000000000003      
          30          10   742276303470145.803103772449999999869      

          31           0   1.00000000000000000000000000000000000      
          31           1   93.0000000000000000000000000000000000      
          31           2   4817.27083333333354000000000000000002      
          31           3   183847.581018518471099999999999999995      
          31           4   5789309.26559847882700000000000000019      
          31           5   159860625.382917544740000000000000010      
          31           6   4017517291.75723968682050000000000034      
          31           7   94159258640.8134809063600000000000142      
          31           8   2092719059778.82295533992500000000014      
          31           9   44631082516335.4823800630000000000012      
          31          10   921254194542779.783366906949999999995      

          32           0   1.00000000000000000000000000000000000      
          32           1   96.0000000000000000000000000000000000      
          32           2   5116.66666666666688000000000000000027      
          32           3   200376.148148148097600000000000000000      
          32           4   6458591.05586420055999999999999999966      
          32           5   182140579.329930831200000000000000020      
          32           6   4665761389.42634939119200000000000038      
          32           7   111271993878.114228063711999999999994      
          32           8   2512784699908.00295993549999999999991      
          32           9   54382492519035.5691370999999999999983      
          32          10   1137923380511455.31886135920000000009      

          33           0   1.00000000000000000000000000000000000      
          33           1   99.0000000000000000000000000000000000      
          33           2   5425.06250000000021999999999999999974      
          33           3   217864.090277777724000000000000000002      
          33           4   7184136.02603443620059999999999999983      
          33           5   206831281.436229883378000000000000015      
          33           6   5398647344.25508630001599999999999993      
          33           7   130974301369.760625111016000000000002      
          33           8   3004528788401.08236480730799999999949      
          33           9   65973804281005.6747344279999999999996      
          33          10   1399143563304840.27654242319999999974      

          34           0   1.00000000000000000000000000000000000      
          34           1   102.000000000000000000000000000000000      
          34           2   5742.45833333333356000000000000000000      
          34           3   236338.407407407350300000000000000001      
          34           4   7969005.86360918574939999999999999975      
          34           5   234122895.320955325135999999999999998      
          34           6   6224775561.04619682070000000000000067      
          34           7   153583965967.979136807752000000000030      
          34           8   3578155054482.43805381857200000000034      
          34           9   79700657642206.3648777670399999999910      
          34          10   1712838542752407.20099427620000000021      

          35           0   1.00000000000000000000000000000000000      
          35           1   105.000000000000000000000000000000000      
          35           2   6068.85416666666690000000000000000025      
          35           3   255826.099537036976499999999999999997      
          35           4   8816343.25608844920700000000000000090      
          35           5   264215320.353247780299999999999999988      
          35           6   7153385082.62977113258799999999999985      
          35           7   179449187761.313960829840000000000025      
          35           8   4245047540118.43949005325999999999946      
          35           9   95898395151583.2459640664000000000004      
          35          10   2088134312167843.04384332267999999956      

          36           0   1.00000000000000000000000000000000000      
          36           1   108.000000000000000000000000000000000      
          36           2   6404.25000000000023999999999999999972      
          36           3   276354.166666666602599999999999999989      
          36           4   9729371.89097222657399999999999999911      
          36           5   297318434.652247872659999999999999978      
          36           6   8194384449.17574318801599999999999967      
          36           7   208950714505.013747437979999999999997      
          36           8   5017877309970.10470165161999999999970      
          36           9   114946402843732.460039015200000000013      
          36          10   2535511761603405.00562695448000000023      

          37           0   1.00000000000000000000000000000000000      
          37           1   111.000000000000000000000000000000000      
          37           2   6748.64583333333357999999999999999997      
          37           3   297949.608796296228600000000000000004      
          37           4   10711396.4557605178509999999999999991      
          37           5   333652338.087096225969999999999999979      
          37           6   9358383286.50639071338899999999999936      
          37           7   242504071585.543319174743999999999972      
          37           8   5910716244410.21528130406000000000042      
          37           9   137272822685354.679817466799999999997      
          37          10   3066975200594239.95091587688000000014      

          38           0   1.00000000000000000000000000000000000      
          38           1   114.000000000000000000000000000000000      
          38           2   7102.04166666666692000000000000000023      
          38           3   320639.425925925854499999999999999991      
          38           4   11765802.6379533230386000000000000007      
          38           5   373447595.276933463947999999999999971      
          38           6   10656724623.4088352102794999999999992      
          38           7   280561891706.220390590351999999999999      
          38           8   6939158223075.82790122485600000000062      
          38           9   163359660106684.031569195600000000024      
          38          10   3696237986305419.18172268147999999987      

          39           0   1.00000000000000000000000000000000000      
          39           1   117.000000000000000000000000000000000      
          39           2   7464.43750000000025999999999999999969      
          39           3   344450.618055555480300000000000000000      
          39           4   12896057.1250506421374000000000000006      
          39           5   416945478.590900210276000000000000009      
          39           6   12101517937.9475419565474999999999990      
          39           7   323616346480.977287997064000000000051      
          39           8   8120448012988.11984548226399999999958      
          39           9   193748311000096.873717979880000000011      
          39          10   4438926620063998.24044887268000000001      

          40           0   1.00000000000000000000000000000000000      
          40           1   120.000000000000000000000000000000000      
          40           2   7835.83333333333359999999999999999995      
          40           3   369410.185185185105999999999999999981      
          40           4   14105707.6045524751479999999999999987      
          40           5   464398211.148137088599999999999999960      
          40           6   13705672932.7768200074820000000000007      
          40           7   372201682123.247669252120000000000037      
          40           8   9473618181832.50606161670500000000069      
          40           9   229045533554806.859050284200000000001      
          40          10   5312804755362841.86181822023999999933      

          41           0   1.00000000000000000000000000000000000      
          41           1   123.000000000000000000000000000000000      
          41           2   8216.22916666666694000000000000000020      
          41           3   395545.127314814731599999999999999984      
          41           4   15398382.7639588220709999999999999996      
          41           5   516069209.817784722529999999999999972      
          41           6   15482934039.4533221969639999999999984      
          41           7   426896861416.978243569160000000000024      
          41           8   11019634363552.9652335337850000000006      
          41           9   269929891302937.208480799599999999997      
          41          10   6338018643621306.20340726063999999950      

          42           0   1.00000000000000000000000000000000000      
          42           1   126.000000000000000000000000000000000      
          42           2   8605.62500000000027999999999999999967      
          42           3   422882.444444444357100000000000000009      
          42           4   16777792.2907696829069999999999999984      
          42           5   572233328.218983735640000000000000004      
          42           6   17447915651.7485451386509999999999998      
          42           7   488328314156.765491358055999999999989      
          42           8   12781549209975.5123777140049999999985      
          42           9   317158694778328.624375789399999999970      
          42          10   7537365630339193.05650514958999999868      

          43           0   1.00000000000000000000000000000000000      
          43           1   129.000000000000000000000000000000000      
          43           2   9004.02083333333362000000000000000071      
          43           3   451449.136574073982500000000000000006      
          43           4   18247726.8724850576565999999999999997      
          43           5   633177099.720874751467999999999999937      
          43           6   19616138087.9613292271829999999999990      
          43           7   557172798244.117384093087999999999995      
          43           8   14784665368736.7554648361090000000017      
          43           9   371575470235191.771491582800000000016      
          43          10   8936587403843732.87310602189000000029      

          44           0   1.00000000000000000000000000000000000      
          44           1   132.000000000000000000000000000000000      
          44           2   9411.41666666666696000000000000000018      
          44           3   481272.203703703607799999999999999974      
          44           4   19812058.1966049463203999999999999987      
          44           5   699198980.442598393515999999999999980      
          44           6   22004064282.2303586394100000000000017      
          44           7   634160373626.840104209395999999999980      
          44           8   17056707834354.4735689661109999999993      
          44           9   434117984939146.753644657720000000036      
          44          10   10564689791663764.1408486877400000007      

          45           0   1.00000000000000000000000000000000000      
          45           1   135.000000000000000000000000000000000      
          45           2   9827.81250000000029999999999999999965      
          45           3   512378.645833333232999999999999999965      
          45           4   21474738.9506293488990000000000000016      
          45           5   770609592.253295285250000000000000054      
          45           6   24629137204.8466613356409999999999996      
          45           7   720077491268.549765027639999999999984      
          45           8   19628006025838.1540465191350000000029      
          45           9   505826859628308.514291558400000000024      
          45          10   12454290995729804.8956620313800000011      

          46           0   1.00000000000000000000000000000000000      
          46           1   138.000000000000000000000000000000000      
          46           2   10253.2083333333336400000000000000007      
          46           3   544795.462962962858100000000000000028      
          46           4   23239802.8220582653929999999999999987      
          46           5   847731965.772106050099999999999999996      
          46           6   27509818011.5661090609145000000000005      
          46           7   815770199335.309130706799999999999983      
          46           8   22531685950798.4262472562950000000004      
          46           9   587854799846876.589261402199999999958      
          46          10   14642000257152406.9817410234300000000      

          47           0   1.00000000000000000000000000000000000      
          47           1   141.000000000000000000000000000000000      
          47           2   10687.6041666666669800000000000000002      
          47           3   578549.655092592483100000000000000013      
          47           4   25111364.4983916958029999999999999994      
          47           5   930901783.368171311459999999999999977      
          47           6   30665624921.9219173462905000000000018      
          47           7   922147468786.389336225048000000000008      
          47           8   25803872822575.3292596339350000000015      
          47           9   681476478978170.139950943800000000123      
          47          10   17168829044333094.0502589573300000012      

          48           0   1.00000000000000000000000000000000000      
          48           1   144.000000000000000000000000000000000      
          48           2   11131.0000000000003199999999999999996      
          48           3   613668.222222222107999999999999999919      
          48           4   27093619.6671296401296000000000000004      
          48           5   1020467622.16063169268799999999999998      
          48           6   34117172826.5371455101639999999999974      
          48           7   1040184640556.15660738862399999999994      
          48           8   29483904503466.3511928776419999999980      
          48           9   788099106948214.695362083600000000058      
          48          10   20080636964671359.2319075176800000013      

          49           0   1.00000000000000000000000000000000000      
          49           1   147.000000000000000000000000000000000      
          49           2   11583.3958333333336600000000000000007      
          49           3   650178.164351851732800000000000000049      
          49           4   29190845.0157720983733999999999999984      
          49           5   1116791197.01862781710600000000000011      
          49           6   37886213623.4371966595999999999999959      
          49           7   1170926996514.08398086864799999999984      
          49           8   33614556153696.1774982085379999999977      
          49           9   909273719734835.531434330560000000058      
          49          10   23428614710206686.9239387288800000007      

          50           0   1.00000000000000000000000000000000000      
          50           1   150.000000000000000000000000000000000      
          50           2   12044.7916666666670000000000000000001      
          50           3   688106.481481481357499999999999999999      
          50           4   31407398.2318190705349999999999999996      
          50           5   1220247603.56130030800000000000000008      
          50           6   41995677283.3623176916900000000000005      
          50           7   1315493456389.88802426580000000000003      
          50           8   38242276472331.0858317044499999999961      
          50           9   1046707226000744.11620005799999999995      
          50          10   27269806461235414.1998528610999999976      



==> chi_ii_mom_6d.dat <==
#          m           n         coeff
           1           0   1.00000000000000000000000000000000000      
           1           1   4.50000000000000000000000000000000000      
           1           2   48.3437500000000000000000000000000000      
           1           3   680.616319444444599999999999999999970      
           1           4   10894.1313325858400000000000000000008      
           1           5   188447.604312107800000000000000000006      
           1           6   3432541.57270537500000000000000000010      
           1           7   64882455.5117735899999999999999999968      
           1           8   1261079009.52053900000000000000000008      
           1           9   25049846626.9556999999999999999999997      
           1          10   506350888977.435400000000000000000002      

           2           0   1.00000000000000000000000000000000000      
           2           1   9.00000000000000000000000000000000000      
           2           2   116.937500000000000000000000000000000      
           2           3   1796.32638888888899999999999999999998      
           2           4   30328.9892276716820000000000000000023      
           2           5   543870.971617921800000000000000000070      
           2           6   10171392.7658357510000000000000000005      
           2           7   196206480.302953849999999999999999989      
           2           8   3876004259.94450700000000000000000027      
           2           9   78028725141.8218800000000000000000067      
           2          10   1595111154107.34259999999999999999995      

           3           0   1.00000000000000000000000000000000000      
           3           1   13.5000000000000000000000000000000000      
           3           2   205.781250000000000000000000000000000      
           3           3   3438.25520833333319999999999999999963      
           3           4   61241.4564977575300000000000000000015      
           3           5   1140222.46910494177000000000000000002      
           3           6   21933214.3179165780000000000000000028      
           3           7   432548699.547277670000000000000000001      
           3           8   8699701278.93729850000000000000000107      
           3           9   177778263762.986260000000000000000012      
           3          10   3680903030504.08600000000000000000003      

           4           0   1.00000000000000000000000000000000000      
           4           1   18.0000000000000000000000000000000000      
           4           2   314.875000000000000000000000000000000      
           4           3   5697.52777777777719999999999999999972      
           4           4   106978.478455343388000000000000000002      
           4           5   2069075.76083566708999999999999999986      
           4           6   40976195.9479420548000000000000000003      
           4           7   827068987.378928210000000000000000064      
           4           8   16955022213.2048539000000000000000004      
           4           9   352091960273.543523000000000000000012      
           4          10   7391498650229.74129999999999999999982      

           5           0   1.00000000000000000000000000000000000      
           5           1   22.5000000000000000000000000000000000      
           5           2   444.218750000000000000000000000000000      
           5           3   8665.26909722222100000000000000000004      
           5           4   171297.062912929259999999999999999998      
           5           5   3441471.08899759674999999999999999991      
           5           6   70199176.1502970114199999999999999896      
           5           7   1451106775.53023005600000000000000001      
           5           8   30343065420.9325719000000000000000046      
           5           9   640808262514.911661000000000000000040      
           5          10   13649978412258.6966700000000000000014      

           6           0   1.00000000000000000000000000000000000      
           6           1   27.0000000000000000000000000000000000      
           6           2   593.812500000000000000000000000000000      
           6           3   12432.6041666666645999999999999999998      
           6           4   258364.280183015150000000000000000010      
           6           5   5389760.55515322934999999999999999964      
           6           6   113249065.755303791886000000000000006      
           6           7   2398312608.86192329050000000000000034      
           6           8   51175886254.7295923799999999999999977      
           6           9   1099674789136.03778919999999999999992      
           6          10   23780700243768.4762600000000000000028      

           7           0   1.00000000000000000000000000000000000      
           7           1   31.5000000000000000000000000000000000      
           7           2   763.656250000000000000000000000000000      
           7           3   17090.6579861111079999999999999999998      
           7           4   372757.263078101061999999999999999984      
           7           5   8069453.40149006310000000000000000014      
           7           6   174636575.255394137381999999999999985      
           7           7   3789352314.73132897499000000000000014      
           7           8   82534409081.2644905410000000000000099      
           7           9   1805116842748.62008920000000000000009      
           7          10   39644168102927.8126289999999999999982      

           8           0   1.00000000000000000000000000000000000      
           8           1   36.0000000000000000000000000000000000      
           8           2   953.750000000000000000000000000000000      
           8           3   22730.5555555555512000000000000000016      
           8           4   519463.206910686999999999999999999991      
           8           5   11661061.2920705958200000000000000012      
           8           6   259860245.896906069768000000000000024      
           8           7   5777221153.14371854192000000000000036      
           8           8   128454518735.032333536699999999999983      
           8           9   2860057819304.86881862000000000000022      
           8          10   63806653076185.0944205000000000000077      

           9           0   1.00000000000000000000000000000000000      
           9           1   40.5000000000000000000000000000000000      
           9           2   1164.09375000000000000000000000000000      
           9           3   29443.4218749999942000000000000000005      
           9           4   703879.369493272967999999999999999949      
           9           5   16371943.5940823249400000000000000008      
           9           6   375538784.537505775464000000000000029      
           9           7   8553205314.63219959363999999999999997      
           9           8   194144477754.946961274300000000000008      
           9           9   4400954325861.06840297750000000000054      
           9          10   99751258587452.0102587799999999999904      

          10           0   1.00000000000000000000000000000000000      
          10           1   45.0000000000000000000000000000000000      
          10           2   1394.68750000000000000000000000000000      
          10           3   37320.3819444444369999999999999999997      
          10           4   931813.071138358969999999999999999931      
          10           5   22438152.6590877474999999999999999980      
          10           6   529551702.269234489699999999999999944      
          10           7   12353528132.8114306057999999999999996      
          10           8   286236983903.706263511500000000000031      
          10           9   6606224783917.58450587500000000000107      
          10          10   152138035967591.387414483000000000001      

          11           0   1.00000000000000000000000000000000000      
          11           1   49.5000000000000000000000000000000000      
          11           2   1645.53125000000000000000000000000000      
          11           3   46452.5607638888795999999999999999990      
          11           4   1209481.69465844500999999999999999996      
          11           5   30126279.1042743601499999999999999998      
          11           6   731188256.807180381131999999999999890      
          11           7   17466718378.5504770326999999999999986      
          11           8   413079350621.132135825499999999999980      
          11           9   9706267017233.98465556250000000000100      
          11          10   227121751335317.772318913000000000039      

          12           0   1.00000000000000000000000000000000000      
          12           1   54.0000000000000000000000000000000000      
          12           2   1916.62500000000000000000000000000000      
          12           3   56931.0833333333219999999999999999987      
          12           4   1543512.68536603109199999999999999994      
          12           5   39735297.0937046591500000000000000000      
          12           6   991304698.643775436824000000000000049      
          12           7   24241738002.7101213120799999999999990      
          12           8   585065461213.940707478499999999999988      
          12           9   13995277801406.6084897500000000000020      
          12          10   332736982820067.107523178000000000016      

          13           0   1.00000000000000000000000000000000000      
          13           1   58.5000000000000000000000000000000000      
          13           2   2207.96875000000000000000000000000000      
          13           3   68847.0746527777641999999999999999985      
          13           4   1940943.55107361721999999999999999981      
          13           5   51598409.6195661403699999999999999979      
          13           6   1322489820.96871734759600000000000016      
          13           7   33096906694.3899392668400000000000029      
          13           8   815013315735.652344652899999999999860      
          13           9   19845105587565.2339661524999999999982      
          13          10   479361392018650.814230037999999999932      

          14           0   1.00000000000000000000000000000000000      
          14           1   63.0000000000000000000000000000000000      
          14           2   2519.56250000000000000000000000000000      
          14           3   82291.6597222222061999999999999999986      
          14           4   2409221.86209370339799999999999999989      
          14           5   66084893.7834212992899999999999999990      
          14           6   1739238813.35451639373800000000000006      
          14           7   44529660621.6304554011799999999999979      
          14           8   1118592157661.60484297809999999999994      
          14           9   27721386604295.4389736549999999999980      
          14          10   680269268625642.579102243000000000144      

          15           0   1.00000000000000000000000000000000000      
          15           1   67.5000000000000000000000000000000000      
          15           2   2851.40625000000000000000000000000000      
          15           3   97355.9635416666480000000000000000052      
          15           4   2956205.25123878962999999999999999969      
          15           5   83601946.0774576310000000000000000013      
          15           6   2258135419.20766733109000000000000008      
          15           7   59127182721.5156895886500000000000026      
          15           8   1514803335615.28713371950000000000002      
          15           9   38202234290323.8536681875000000000085      
          15          10   952288795817516.056700448999999999771      

          16           0   1.00000000000000000000000000000000000      
          16           1   72.0000000000000000000000000000000000      
          16           2   3203.50000000000000000000000000000000      
          16           3   114131.111111111089599999999999999993      
          16           4   3590161.41382137591999999999999999994      
          16           5   104596527.665737630199999999999999999      
          16           6   2898042396.98544627748800000000000021      
          16           7   77577941906.6214076496000000000000061      
          16           8   2026519223553.46473844900000000000014      
          16           9   51999772515614.7375484000000000000015      
          16          10   1316577929607621.42265566399999999992      

          17           0   1.00000000000000000000000000000000000      
          17           1   76.5000000000000000000000000000000000      
          17           2   3575.84375000000000000000000000000000      
          17           3   132708.227430555531000000000000000000      
          17           4   4319768.10765396227200000000000000015      
          17           5   129557209.665448791200000000000000003      
          17           6   3680300285.17833259957600000000000014      
          17           7   100684178554.754388315519999999999993      
          17           8   2681084690968.82211746500000000000061      
          17           9   69984824310318.1967790250000000000036      
          17          10   1799535331428221.13556478400000000024      

          18           0   1.00000000000000000000000000000000000      
          18           1   81.0000000000000000000000000000000000      
          18           2   3968.43750000000000000000000000000000      
          18           3   153178.437499999972200000000000000014      
          18           4   5154113.15304904868999999999999999984      
          18           5   159016018.428153607919999999999999991      
          18           6   4628934471.05805579998400000000000021      
          18           7   129375373648.928019077760000000000001      
          18           8   3510985782820.10096767859999999999990      
          18           9   93215089839482.8815644100000000000014      
          18          10   2433864443042063.27564231400000000025      

          19           0   1.00000000000000000000000000000000000      
          19           1   85.5000000000000000000000000000000000      
          19           2   4381.28125000000000000000000000000000      
          19           3   175632.866319444413199999999999999996      
          19           4   6102694.43281913517800000000000000014      
          19           5   193550280.821039573889999999999999987      
          19           6   5770870563.19126740487200000000000051      
          19           7   164722738934.519533418119999999999988      
          19           8   4554590437050.96743613139999999999988      
          19           9   122967170136599.170471094999999999990      
          19          10   3259810549944417.31339601400000000010      

          20           0   1.00000000000000000000000000000000000      
          20           1   90.0000000000000000000000000000000000      
          20           2   4814.37500000000000000000000000000000      
          20           3   200162.638888888853999999999999999998      
          20           4   7175419.89227672174000000000000000017      
          20           5   233784469.508169182250000000000000001      
          20           6   7136158067.71883785184000000000000032      
          20           7   207954765460.554201918800000000000014      
          20           8   5856966235710.09512575899999999999967      
          20           9   160772816640872.658496499999999999989      
          20          10   4326592547092195.01004814799999999937      

          21           0   1.00000000000000000000000000000000000      
          21           1   94.5000000000000000000000000000000000      
          21           2   5267.71875000000000000000000000000000      
          21           3   226858.880208333294599999999999999993      
          21           4   8382607.53923430837999999999999999984      
          21           5   280392048.231729925749999999999999996      
          21           6   8758202368.40077837820399999999999984      
          21           7   260473867872.061789749199999999999999      
          21           8   7470780353836.20468046300000000000148      
          21           9   208459810871642.218380774999999999956      
          21          10   5694053102494791.25112642800000000137      

          22           0   1.00000000000000000000000000000000000      
          22           1   99.0000000000000000000000000000000000      
          22           2   5741.31250000000000000000000000000000      
          22           3   255812.715277777735000000000000000008      
          22           4   9734985.44400439510199999999999999907      
          22           5   334097317.093284296749999999999999987      
          22           6   10674005010.4267879096380000000000000      
          22           7   323874161820.450593027060000000000048      
          22           8   9457287038423.05464700299999999999962      
          22           9   268197903618552.000160650000000000029      
          22          10   7434553013326668.85362881799999999928      

          23           0   1.00000000000000000000000000000000000      
          23           1   103.500000000000000000000000000000000      
          23           2   6235.15625000000000000000000000000000      
          23           3   287115.269097222175199999999999999991      
          23           4   11243691.7393994819099999999999999994      
          23           5   395677257.835019787219999999999999967      
          23           6   12924412287.9924249491820000000000006      
          23           7   399960411858.844366551430000000000032      
          23           8   11887408117930.6322216688000000000011      
          23           9   342550268827962.472267704999999999986      
          23          10   9635137769179540.65345327799999999852      

          24           0   1.00000000000000000000000000000000000      
          24           1   108.000000000000000000000000000000000      
          24           2   6749.25000000000000000000000000000000      
          24           3   320857.666666666615200000000000000019      
          24           4   12920274.6207320688079999999999999991      
          24           5   465963379.120998888740000000000000011      
          24           6   15554372135.6409044666160000000000016      
          24           7   490768187189.327455404959999999999979      
          24           8   14842912210960.0464001417000000000000      
          24           9   434530953924641.988578860000000000019      
          24          10   12400006681267334.3614064679999999998      

          25           0   1.00000000000000000000000000000000000      
          25           1   112.500000000000000000000000000000000      
          25           2   7283.59375000000000000000000000000000      
          25           3   357131.032986111054999999999999999990      
          25           4   14776692.3458146558000000000000000006      
          25           5   545843561.818409092500000000000000038      
          25           6   18613199323.3705197882000000000000024      
          25           7   598585262629.043442923000000000000018      
          25           8   18417698470860.8799594025000000000002      
          25           9   547668835623017.389734062499999999981      
          25          10   15853317408235023.6610935800000000001      

          26           0   1.00000000000000000000000000000000000      
          26           1   117.000000000000000000000000000000000      
          26           2   7838.18750000000000000000000000000000      
          26           3   396026.493055555494600000000000000005      
          26           4   16825313.2349597428899999999999999997      
          26           5   636263904.278812889299999999999999972      
          26           6   22154848955.5076894867800000000000021      
          26           7   725974302162.092627526999999999999990      
          26           8   22719190871191.0106109925000000000000      
          26           9   686078618354179.813745124999999999921      
          26          10   20142361312107935.6983740049999999991      

          27           0   1.00000000000000000000000000000000000      
          27           1   121.500000000000000000000000000000000      
          27           2   8413.03125000000000000000000000000000      
          27           3   437635.171874999934000000000000000015      
          27           4   19078915.6709798300819999999999999988      
          27           5   738230567.619397769550000000000000049      
          27           6   26238198273.3456292722599999999999967      
          27           7   875796862444.173640919700000000000026      
          27           8   27869849205100.1655753825000000000015      
          27           9   854539441263440.200430437499999999982      
          27          10   25441147815256363.3678736550000000008      

          28           0   1.00000000000000000000000000000000000      
          28           1   126.000000000000000000000000000000000      
          28           2   9008.12500000000000000000000000000000      
          28           3   482048.194444444373199999999999999968      
          28           4   21550688.0991874173800000000000000002      
          28           5   852811621.004226223269999999999999991      
          28           6   30927336761.5486488824400000000000008      
          28           7   1051238753626.91452013960000000000006      
          28           8   34008803139859.7277376535000000000033      
          28           9   1058581689318507.92652285000000000003      
          28          10   31954438804446283.5253036300000000006      

          29           0   1.00000000000000000000000000000000000      
          29           1   130.500000000000000000000000000000000      
          29           2   9623.46875000000000000000000000000000      
          29           3   529356.685763888812200000000000000066      
          29           4   24254229.0273950047879999999999999997      
          29           5   981138886.925485740089999999999999935      
          29           6   36291864558.3220739742200000000000060      
          29           7   1255836794868.83854597220000000000004      
          29           8   41293615835912.5654551414999999999972      
          29           9   1304582634410325.60341238749999999988      
          29          10   39922277144505772.3330757299999999935      

          30           0   1.00000000000000000000000000000000000      
          30           1   135.000000000000000000000000000000000      
          30           2   10259.0625000000000000000000000000000      
          30           3   579651.770833333251000000000000000007      
          30           4   27203547.0259150923099999999999999998      
          30           5   1124409786.48473880925000000000000002      
          30           6   42407199169.3477930151700000000000019      
          30           7   1493507001899.91016021550000000000019      
          30           8   49902183807967.9119981475000000000015      
          30           9   1599871563427233.30740162499999999996      
          30          10   49625056525263379.2689572449999999976      

          31           0   1.00000000000000000000000000000000000      
          31           1   139.500000000000000000000000000000000      
          31           2   10914.9062500000000000000000000000000      
          31           3   633024.574652777689599999999999999992      
          31           4   30413060.7275601799499999999999999996      
          31           5   1283889184.67417291959999999999999988      
          31           6   49354890485.4854291754660000000000008      
          31           7   1768574244006.60627429725000000000013      
          31           8   60034779873817.5745152625000000000041      
          31           9   1952845082138456.39306951250000000020      
          31          10   61389183174614334.7812996950000000024      

          32           0   1.00000000000000000000000000000000000      
          32           1   144.000000000000000000000000000000000      
          32           2   11591.0000000000000000000000000000000      
          32           3   689566.222222222128000000000000000021      
          32           4   33897598.8276427677120000000000000013      
          32           5   1460911235.65785055959999999999999996      
          32           6   57222944104.2391372201920000000000049      
          32           7   2085803407804.45828174144000000000009      
          32           8   71916246204701.0063253059999999999949      
          32           9   2373093316334912.56385920000000000051      
          32          10   75593383431248086.0477379200000000031      

          33           0   1.00000000000000000000000000000000000      
          33           1   148.500000000000000000000000000000000      
          33           2   12287.3437500000000000000000000000000      
          33           3   749367.838541666566199999999999999995      
          33           4   37672400.0839753556000000000000000009      
          33           5   1656881228.05295921731999999999999990      
          33           6   66106152954.9900254020080000000000007      
          33           7   2450432105165.01008698152000000000010      
          33           8   85798344659198.0302483251999999999931      
          33           9   2871537765044016.04032697000000000018      
          33          10   92675714786131343.6752163200000000087      

          34           0   1.00000000000000000000000000000000000      
          34           1   153.000000000000000000000000000000000      
          34           2   13003.9375000000000000000000000000000      
          34           3   812520.548611111004200000000000000012      
          34           4   41753113.3168704436180000000000000040      
          34           5   1873277430.21106138044000000000000005      
          34           6   76106437227.9942023541840000000000056      
          34           7   2868204962664.13746301783999999999984      
          34           8   101962271750779.254598550799999999997      
          34           9   3460581594760519.47561274000000000042      
          34          10   113141341775689642.355787300000000001      

          35           0   1.00000000000000000000000000000000000      
          35           1   157.500000000000000000000000000000000      
          35           2   13740.7812500000000000000000000000000      
          35           3   879115.477430555441999999999999999973      
          35           4   46155797.4091405317699999999999999967      
          35           5   2111652935.49934453624999999999999985      
          35           6   87333192607.1464489840000000000000017      
          35           7   3345409529918.67405041680000000000002      
          35           8   120721345767295.477372654000000000009      
          35           9   4154273198517477.71961775000000000003      
          35          10   137571142045172433.352872268000000003      

          36           0   1.00000000000000000000000000000000000      
          36           1   162.000000000000000000000000000000000      
          36           2   14497.8750000000000000000000000000000      
          36           3   949243.749999999879600000000000000079      
          36           4   50896921.3060981200600000000000000040      
          36           5   2373637507.58187117164999999999999986      
          36           6   99903646806.5095153665120000000000055      
          36           7   3888913844178.28931014919999999999969      
          36           8   142423873728838.628077098000000000008      
          36           9   4968483879260141.62810200000000000059      
          36          10   166631212001326999.124607047999999998      

          37           0   1.00000000000000000000000000000000000      
          37           1   166.500000000000000000000000000000000      
          37           2   15275.2187500000000000000000000000000      
          37           3   1022996.49131944431700000000000000003      
          37           4   55993364.0155557084919999999999999991      
          37           5   2660939425.70082877314999999999999972      
          37           6   113943224410.609042638684000000000011      
          37           7   4506205688539.56374276527999999999968      
          37           8   167456206038558.050548825999999999991      
          37           9   5921100553380994.85044274999999999991      
          37          10   201083345742650073.282540487999999951      

          38           0   1.00000000000000000000000000000000000      
          38           1   171.000000000000000000000000000000000      
          38           2   16072.8125000000000000000000000000000      
          38           3   1100464.82638888875420000000000000002      
          38           4   61462414.6078257970700000000000000006      
          38           5   2975347329.95777982686999999999999981      
          38           6   129585920018.494109893885999999999990      
          38           7   5205433581149.20668640394000000000033      
          38           8   196245986849167.184033976400000000024      
          38           9   7032234407426231.91012594000000000046      
          38          10   241796565396538025.323346548000000011      

          39           0   1.00000000000000000000000000000000000      
          39           1   175.500000000000000000000000000000000      
          39           2   16890.6562500000000000000000000000000      
          39           3   1181739.88020833319120000000000000006      
          39           4   67321772.2157208857980000000000000011      
          39           5   3318732066.59491181853999999999999997      
          39           6   146974679691.563406076758000000000008      
          39           7   5995449532763.36200613363000000000002      
          39           8   229265608336026.953699764600000000003      
          39           9   8324446478892741.91517472999999999964      
          39          10   289759785609021892.046375427999999996      

          40           0   1.00000000000000000000000000000000000      
          40           1   180.000000000000000000000000000000000      
          40           2   17728.7500000000000000000000000000000      
          40           3   1266912.77777777762799999999999999994      
          40           4   73589546.0345534746800000000000000061      
          40           5   3693048533.27628723349999999999999996      
          40           6   166261790705.157026878440000000000006      
          40           7   6885853610029.94698712240000000000023      
          40           8   267035877235843.435665119499999999996      
          40           9   9822991170700108.90165350000000000011      
          40          10   346095699727857469.168837523999999961      

          41           0   1.00000000000000000000000000000000000      
          41           1   184.500000000000000000000000000000000      
          41           2   18587.0937500000000000000000000000000      
          41           3   1356074.64409722206459999999999999986      
          41           4   80284255.3221360637199999999999999955      
          41           5   4100337524.36909355669999999999999985      
          41           6   187609279603.913896632167999999999990      
          41           7   7887040341860.96974413460000000000071      
          41           8   310129902178168.615546111499999999965      
          41           9   11556078748344267.1221215874999999999      
          41          10   412075980196948180.261214363999999977      

          42           0   1.00000000000000000000000000000000000      
          42           1   189.000000000000000000000000000000000      
          42           2   19465.6875000000000000000000000000000      
          42           3   1449316.60416666650100000000000000003      
          42           4   87424829.3987811529219999999999999941      
          42           5   4542727576.22489327270000000000000002      
          42           6   211189318560.894815209236000000000006      
          42           7   9010247006261.77045985171999999999974      
          42           8   359177210505044.313422657499999999966      
          42           9   13555157908918257.5424487749999999994      
          42          10   489137890842814578.636152359000000001      

          43           0   1.00000000000000000000000000000000000      
          43           1   193.500000000000000000000000000000000      
          43           2   20364.5312500000000000000000000000000      
          43           3   1546729.78298611093719999999999999984      
          43           4   95030607.6473012422900000000000000011      
          43           5   5022436812.46087386566999999999999990      
          43           6   237184640040.471129915323999999999996      
          43           7   10267603834984.1317645148600000000011      
          43           8   414868103442280.602043437100000000000      
          43           9   15855219552121020.4047440725000000013      
          43          10   578902414085494174.122647389000000051      

          44           0   1.00000000000000000000000000000000000      
          44           1   198.000000000000000000000000000000000      
          44           2   21283.6250000000000000000000000000000      
          44           3   1648405.30555555537320000000000000010      
          44           4   103121339.513008831827999999999999990      
          44           5   5541774789.24109781938999999999999969      
          44           6   265788959764.979032387191999999999970      
          44           7   11672186173370.2035693863200000000008      
          44           8   477958258654011.298996402900000000024      
          44           9   18495122925067327.9512906700000000014      
          44          10   683194001650263873.631800113999999913      

          45           0   1.00000000000000000000000000000000000      
          45           1   202.500000000000000000000000000000000      
          45           2   22222.9687500000000000000000000000000      
          45           3   1754434.29687499980900000000000000000      
          45           4   111717184.503716421539999999999999998      
          45           5   6103144340.55775261724999999999999986      
          45           6   297207407985.139480489739999999999976      
          45           7   13238068632754.1876665278000000000000      
          45           8   549273589380320.367482716499999999954      
          45           9   21517945355160811.2843230625000000046      
          45          10   804062063096329744.958842638000000025      

          46           0   1.00000000000000000000000000000000000      
          46           1   207.000000000000000000000000000000000      
          46           2   23182.5625000000000000000000000000000      
          46           3   1864907.88194444424459999999999999995      
          46           4   120838712.189736511429999999999999999      
          46           5   6709043423.51240074225000000000000041      
          46           6   331656969054.243745213434000000000013      
          46           7   14980381272788.7274073926999999999990      
          46           8   629715369525884.314242390499999999973      
          46           9   24971356828497565.8592272750000000021      
          46          10   943804312417530120.256535943000000044      

          47           0   1.00000000000000000000000000000000000      
          47           1   211.500000000000000000000000000000000      
          47           2   24162.4062500000000000000000000000000      
          47           3   1979917.18576388867999999999999999994      
          47           4   130506902.203881601502000000000000005      
          47           5   7362066963.59722967699999999999999995      
          47           6   369366929306.104582572097999999999991      
          47           7   16915367851062.9477727300099999999998      
          47           8   720265634235726.927090365499999999972      
          47           9   28908020715230031.2742918374999999999      
          47          10   1104992099111553311.94544353300000006      

          48           0   1.00000000000000000000000000000000000      
          48           1   216.000000000000000000000000000000000      
          48           2   25162.5000000000000000000000000000000      
          48           3   2099553.33333333311519999999999999997      
          48           4   140743144.241464191760000000000000001      
          48           5   8064908699.97630190371999999999999992      
          48           6   410579333236.773030501071999999999993      
          48           7   19060446177379.0911462972799999999984      
          48           8   821992865662333.948432199799999999922      
          48           9   33386021988039732.8284856800000000021      
          48          10   1290497856461585482.38502916799999998      

          49           0   1.00000000000000000000000000000000000      
          49           1   220.500000000000000000000000000000000      
          49           2   26182.8437500000000000000000000000000      
          49           3   2223907.44965277755020000000000000005      
          49           4   151569238.060296782207999999999999988      
          49           5   8820363030.76680490424000000000000040      
          49           6   455549447990.020830755736000000000004      
          49           7   21434270610054.6941048801599999999995      
          49           8   936057973796526.535038998199999999979      
          49           9   38469324325343044.7698894349999999970      
          49          10   1503524806331082552.30403460799999982      

          50           0   1.00000000000000000000000000000000000      
          50           1   225.000000000000000000000000000000000      
          50           2   27223.4375000000000000000000000000000      
          50           3   2353070.65972222198500000000000000017      
          50           4   163007393.480691872850000000000000003      
          50           5   9631326858.32030116000000000000000097      
          50           6   504546236146.588475810400000000000003      
          50           7   24056796731617.2505371160000000000020      
          50           8   1063720582402643.60827165500000000007      
          50           9   44228257537086388.2513587499999999988      
          50          10   1747639066541907514.66719610999999990      



==> chi_ii_mom_8d.dat <==
#          m           n          coeff
           1           0   1.00000000000000000000000000000000000      
           1           1   6.00000000000000000000000000000000000      
           1           2   88.1250000000000000000000000000000000      
           1           3   1703.83333333333300000000000000000006      
           1           4   37609.2063560956700000000000000000014      
           1           5   898812.485970346499999999999999999952      
           1           6   22647248.7340545800000000000000000011      
           1           7   592641340.509895799999999999999999999      
           1           8   15955447684.4933100000000000000000003      
           1           9   439177213692.805399999999999999999998      
           1          10   12304771430780.1600000000000000000001      

           2           0   1.00000000000000000000000000000000000      
           2           1   12.0000000000000000000000000000000000      
           2           2   212.250000000000000000000000000000000      
           2           3   4465.16666666666599999999999999999974      
           2           4   103576.143180941350000000000000000004      
           2           5   2557368.41790423289999999999999999983      
           2           6   65947556.8557469699999999999999999981      
           2           7   1755901510.19577040000000000000000003      
           2           8   47914505604.9572700000000000000000024      
           2           9   1333154231539.36390000000000000000001      
           2          10   37683413432146.9200000000000000000016      

           3           0   1.00000000000000000000000000000000000      
           3           1   18.0000000000000000000000000000000000      
           3           2   372.375000000000000000000000000000000      
           3           3   8499.99999999999900000000000000000118      
           3           4   207418.310474537049000000000000000002      
           3           5   5302092.94423915810000000000000000024      
           3           6   140237415.594732509999999999999999998      
           3           7   3807069435.03224310000000000000000025      
           3           8   105494386000.144299000000000000000001      
           3           9   2972129220974.93420000000000000000025      
           3          10   84887354466719.9480000000000000000017      

           4           0   1.00000000000000000000000000000000000      
           4           1   24.0000000000000000000000000000000000      
           4           2   568.500000000000000000000000000000000      
           4           3   14024.3333333333319999999999999999995      
           4           4   359949.208236882775999999999999999993      
           4           5   9535551.21341261903999999999999999964      
           4           6   259034361.961916536000000000000000017      
           4           7   7179899600.46916560000000000000000009      
           4           8   202309912552.844433000000000000000010      
           4           9   5778745049720.55730000000000000000068      
           4          10   166966021788682.260999999999999999985      

           5           0   1.00000000000000000000000000000000000      
           5           1   30.0000000000000000000000000000000000      
           5           2   800.625000000000000000000000000000000      
           5           3   21254.1666666666650000000000000000009      
           5           4   573278.336467978540000000000000000048      
           5           5   15744224.3738621107000000000000000000      
           5           6   439608028.749454433200000000000000022      
           5           7   12452742229.2441206700000000000000010      
           5           8   357143688517.561406000000000000000007      
           5           9   10352579919121.3507000000000000000010      
           5          10   302870108595873.892000000000000000029      

           6           0   1.00000000000000000000000000000000000      
           6           1   36.0000000000000000000000000000000000      
           6           2   1068.75000000000000000000000000000000      
           6           3   30405.4999999999980000000000000000024      
           6           4   860811.195167824349999999999999999985      
           6           5   24506285.5740251261000000000000000004      
           6           6   703597850.530751691639999999999999990      
           6           7   20380785019.1949279319999999999999987      
           6           8   595349562936.501181300000000000000013      
           6           9   17525511572618.9021700000000000000000      
           6          10   519508921483312.944599999999999999974      

           7           0   1.00000000000000000000000000000000000      
           7           1   42.0000000000000000000000000000000000      
           7           2   1372.87500000000000000000000000000000      
           7           3   41694.3333333333310000000000000000007      
           7           4   1237249.28433642021499999999999999993      
           7           5   36499375.9623391562999999999999999989      
           7           6   1077677425.66046396427999999999999983      
           7           7   31932686377.0721567269999999999999993      
           7           8   950518175863.873007299999999999999964      
           7           9   28429803491632.3616260000000000000034      
           7          10   854357247836530.738170000000000000088      

           8           0   1.00000000000000000000000000000000000      
           8           1   48.0000000000000000000000000000000000      
           8           2   1713.00000000000000000000000000000000      
           8           3   55336.6666666666639999999999999999989      
           8           4   1718590.10397376614400000000000000020      
           8           5   52508380.6872416904000000000000000087      
           8           6   1594265534.27449712751999999999999996      
           8           7   48331880084.3516460400000000000000009      
           8           8   1466435043134.50313697600000000000003      
           8           9   44580958846002.7654194999999999999990      
           8          10   1358721334148918.12533000000000000000      

           9           0   1.00000000000000000000000000000000000      
           9           1   54.0000000000000000000000000000000000      
           9           2   2089.12500000000000000000000000000000      
           9           3   71548.4999999999969999999999999999972      
           9           4   2322127.15407986214600000000000000001      
           9           5   73433204.8971702155400000000000000099      
           9           6   2292283812.29000734416000000000000021      
           9           7   71102831331.0470314560000000000000018      
           9           8   2199363320828.76141518399999999999978      
           9           9   67977595398731.0673355699999999999928      
           9          10   2101789049738529.58265700000000000000      

          10           0   1.00000000000000000000000000000000000      
          10           1   60.0000000000000000000000000000000000      
          10           2   2501.25000000000000000000000000000000      
          10           3   90545.8333333333300000000000000000081      
          10           4   3066449.93465470823000000000000000019      
          10           5   100296549.740562216899999999999999991      
          10           6   3217961081.40540112879999999999999987      
          10           7   102122524053.522279120000000000000003      
          10           8   3220685069201.80100292000000000000031      
          10           9   101220812075012.294798199999999999989      
          10          10   3175606186442656.20567284000000000000      

          11           0   1.00000000000000000000000000000000000      
          11           1   66.0000000000000000000000000000000000      
          11           2   2949.37500000000000000000000000000000      
          11           3   112544.666666666663000000000000000006      
          11           4   3971443.94569830440499999999999999995      
          11           5   134251688.365855177700000000000000008      
          11           6   4425684335.10033541568000000000000040      
          11           7   143677459512.304226673999999999999999      
          11           8   4619936515461.11157264000000000000012      
          11           9   147655745493536.197201349999999999996      
          11          10   4701139174049134.15081623999999999985      

          12           0   1.00000000000000000000000000000000000      
          12           1   72.0000000000000000000000000000000000      
          12           2   3433.50000000000000000000000000000000      
          12           3   137760.999999999996000000000000000005      
          12           4   5058290.68721065068000000000000000054      
          12           5   176590241.921486579200000000000000021      
          12           6   5978896380.63571762896000000000000016      
          12           7   198526446045.895131143999999999999984      
          12           8   6508274494392.38637372000000000000002      
          12           9   211538252423688.705919900000000000010      
          12          10   6835604333947977.23081744000000000046      

          13           0   1.00000000000000000000000000000000000      
          13           1   78.0000000000000000000000000000000000      
          13           2   3953.62500000000000000000000000000000      
          13           3   166410.833333333329000000000000000003      
          13           4   6349467.65919174706400000000000000034      
          13           5   228749955.555893900699999999999999987      
          13           6   7951040137.05370575544000000000000089      
          13           7   269969459936.585223750000000000000005      
          13           8   9022412925449.70363211200000000000093      
          13           9   298229901875648.482406549999999999993      
          13          10   9781265210221687.15622724000000000333      

          14           0   1.00000000000000000000000000000000000      
          14           1   84.0000000000000000000000000000000000      
          14           2   4509.75000000000000000000000000000000      
          14           3   198710.166666666662000000000000000001      
          14           4   7868748.36164159356599999999999999979      
          14           5   292322474.417514619539999999999999988      
          14           6   10426549589.1777084197199999999999981      
          14           7   361922857324.265271612000000000000006      
          14           8   12329069864542.0228132279999999999976      
          14           9   414424718351428.791848639999999999992      
          14          10   13795922568603678.1953568399999999986      

          15           0   1.00000000000000000000000000000000000      
          15           1   90.0000000000000000000000000000000000      
          15           2   5101.87500000000000000000000000000000      
          15           3   234874.999999999995000000000000000000      
          15           4   9641202.29456019019500000000000000011      
          15           5   369061119.654786211099999999999999999      
          15           6   13501887397.6123849618000000000000007      
          15           7   479001217104.239146324999999999999950      
          15           8   16629967348363.9963420600000000000011      
          15           9   568411385683666.905142850000000000004      
          15          10   19205346399887830.6681135199999999989      

          16           0   1.00000000000000000000000000000000000      
          16           1   96.0000000000000000000000000000000000      
          16           2   5730.00000000000000000000000000000000      
          16           3   275121.333333333327999999999999999973      
          16           4   11693194.9579475369600000000000000009      
          16           5   460888664.416146148799999999999999988      
          16           6   17286629164.7436455171199999999999991      
          16           7   626606094745.036399376000000000000017      
          16           8   22167427928735.0974395199999999999998      
          16           9   770374898865411.201445800000000000058      
          16          10   26417925765934435.5667227199999999993      

          17           0   1.00000000000000000000000000000000000      
          17           1   102.000000000000000000000000000000000      
          17           2   6394.12500000000000000000000000000000      
          17           3   319665.166666666660999999999999999996      
          17           4   14052387.8518036338700000000000000019      
          17           5   569905109.850031904100000000000000026      
          17           6   21904594356.7386510990399999999999991      
          17           7   811021966962.224844376000000000000029      
          17           8   29230613474027.0647989599999999999982      
          17           9   1032741939328300.11727470000000000006      
          17          10   35941840643854886.5786623199999999974      

          18           0   1.00000000000000000000000000000000000      
          18           1   108.000000000000000000000000000000000      
          18           2   7094.25000000000000000000000000000000      
          18           3   368722.499999999994000000000000000020      
          18           4   16747738.4761284809340000000000000009      
          18           5   698395461.104880946500000000000000022      
          18           6   27495023881.5458136837600000000000012      
          18           7   1039519647184.22314607999999999999999      
          18           8   38162453494375.6648918080000000000024      
          18           9   1370574547258367.06606440000000000012      
          18          10   48405090117735591.7448527199999999959      

          19           0   1.00000000000000000000000000000000000      
          19           1   114.000000000000000000000000000000000      
          19           2   7830.37500000000000000000000000000000      
          19           3   422509.333333333326999999999999999993      
          19           4   19809500.3309220781609999999999999993      
          19           5   848837503.329130743539999999999999985      
          19           6   34213804322.8947962976800000000000032      
          19           7   1320467451746.11341616799999999999980      
          19           8   49367311926988.7727562320000000000100      
          19           9   1802016972748241.43423546000000000020      
          19          10   64578743397846890.7897995200000000049      

          20           0   1.00000000000000000000000000000000000      
          20           1   120.000000000000000000000000000000000      
          20           2   8602.50000000000000000000000000000000      
          20           3   481241.666666666660000000000000000016      
          20           4   23269222.9161844255600000000000000015      
          20           5   1023909577.67121876080000000000000008      
          20           6   42234738830.2965131072000000000000034      
          20           7   1663450396747.45381576000000000000004      
          20           8   63319442997478.7721877200000000000024      
          20           9   2348800905871747.74619220000000000036      
          20          10   85403814275141451.6805270399999999997      

          21           0   1.00000000000000000000000000000000000      
          21           1   126.000000000000000000000000000000000      
          21           2   9410.62500000000000000000000000000000      
          21           3   545135.499999999992999999999999999939      
          21           4   27159751.7319155231400000000000000023      
          21           5   1226498357.27958246190000000000000009      
          21           6   51750864665.0431295109600000000000052      
          21           7   2079397705510.09116463799999999999999      
          21           8   80572288452763.2763154399999999999877      
          21           9   3036814614131833.08125010000000000001      
          21          10   112022195804444857.078323439999999994      

          22           0   1.00000000000000000000000000000000000      
          22           1   132.000000000000000000000000000000000      
          22           2   10254.7500000000000000000000000000000      
          22           3   614406.833333333326000000000000000013      
          22           4   31515228.2781153709099999999999999997      
          22           5   1459706623.30265930850000000000000007      
          22           6   62975817402.2080622345200000000000013      
          22           7   2580718906571.97355714800000000000006      
          22           8   101768670140694.169613220000000000008      
          22           9   3896741854175376.82028840000000000001      
          22          10   145812130313545053.912094639999999984      

          23           0   1.00000000000000000000000000000000000      
          23           1   138.000000000000000000000000000000000      
          23           2   11134.8750000000000000000000000000000      
          23           3   689271.666666666658999999999999999986      
          23           4   36371090.0547839688790000000000000013      
          23           5   1726861040.88888676030000000000000001      
          23           6   76145241788.6459794274799999999999996      
          23           7   3181448802152.96298475500000000000001      
          23           8   127651933591190.972458963999999999992      
          23           9   4964776773188756.79893630000000000028      
          23          10   188428730317863203.195047439999999989      

          24           0   1.00000000000000000000000000000000000      
          24           1   144.000000000000000000000000000000000      
          24           2   12051.0000000000000000000000000000000      
          24           3   769945.999999999991999999999999999959      
          24           4   41764070.5619213170560000000000000020      
          24           5   2031519935.18670227504000000000000026      
          24           6   91518249256.9928007630400000000000058      
          24           7   3897401587028.64796522400000000000020      
          24           8   159078099933270.529421296000000000021      
          24           9   6283421373986061.94732978000000000064      
          24          10   241850108642002408.298045040000000011      

          25           0   1.00000000000000000000000000000000000      
          25           1   150.000000000000000000000000000000000      
          25           2   13003.1250000000000000000000000000000      
          25           3   856645.833333333325000000000000000033      
          25           4   47732199.2995274154500000000000000030      
          25           5   2377481067.34454330850000000000000009      
          25           6   109378922095.665697539999999999999997      
          25           7   4746334397748.15617839999999999999943      
          25           8   197029085161981.022517199999999999992      
          25           9   7902372486477553.50392075000000000062      
          25          10   308429721070688994.053853399999999996      

          26           0   1.00000000000000000000000000000000000      
          26           1   156.000000000000000000000000000000000      
          26           2   13991.2500000000000000000000000000000      
          26           3   949587.166666666658000000000000000006      
          26           4   54314801.7676022640699999999999999990      
          26           5   2768789410.51084731449999999999999972      
          26           6   130037864274.863092787199999999999996      
          26           7   5748120572131.96710855999999999999991      
          26           8   242627047448864.310749400000000000003      
          26           9   9879505566959384.90248100000000000022      
          26          10   390955572232909632.167177400000000032      

          27           0   1.00000000000000000000000000000000000      
          27           1   162.000000000000000000000000000000000      
          27           2   15015.3750000000000000000000000000000      
          27           3   1048985.99999999999099999999999999998      
          27           4   61552499.4661458629250000000000000043      
          27           5   3209744925.83405174489999999999999997      
          27           6   153833798928.564661370399999999999998      
          27           7   6924932898985.72469331000000000000021      
          27           8   297149924869186.597297200000000000028      
          27           9   12281963035496694.4473202500000000009      
          27          10   492716985224872836.316424399999999995      

          28           0   1.00000000000000000000000000000000000      
          28           1   168.000000000000000000000000000000000      
          28           2   16075.5000000000000000000000000000000      
          28           3   1155058.33333333332400000000000000005      
          28           4   69487209.8951582120240000000000000005      
          28           5   3704910338.46259404960000000000000013      
          28           6   181135212492.531330101600000000000016      
          28           7   8301437137966.04997900000000000000015      
          28           8   362048227598793.425799479999999999993      
          28           9   15187355260580984.9118305000000000004      
          28          10   617579687760251358.925082399999999860      

          29           0   1.00000000000000000000000000000000000      
          29           1   174.000000000000000000000000000000000      
          29           2   17171.6250000000000000000000000000000      
          29           3   1268020.16666666665700000000000000013      
          29           4   78162146.5546393113760000000000000020      
          29           5   4259118913.54491167654000000000000006      
          29           6   212342045498.305277850800000000000001      
          29           7   9904996089534.35378262999999999999909      
          29           8   438963150313061.007233520000000000065      
          29           9   18685082709229200.2197778500000000003      
          29          10   770070022460458986.724013400000000029      

          30           0   1.00000000000000000000000000000000000      
          30           1   180.000000000000000000000000000000000      
          30           2   18303.7500000000000000000000000000000      
          30           3   1388087.49999999999000000000000000000      
          30           4   87621818.9445891609900000000000000035      
          30           5   4877482232.22944207169999999999999978      
          30           6   247887430023.209935660199999999999992      
          30           7   11765884494934.6493602200000000000001      
          30           8   529746072200031.878958300000000000045      
          30           9   22877788199756101.3972880000000000023      
          30          10   955469146323947329.791392600000000113      

          31           0   1.00000000000000000000000000000000000      
          31           1   186.000000000000000000000000000000000      
          31           2   19471.8750000000000000000000000000000      
          31           3   1515476.33333333332299999999999999987      
          31           4   97912032.5650077608749999999999999998      
          31           5   5565397967.66462267910000000000000029      
          31           6   288239473796.349986860840000000000001      
          31           7   13917515046131.3650816169999999999999      
          31           8   636479513679438.897555900000000000038      
          31           9   27882948623593432.0162127500000000015      
          31          10   1179918144502141604.61502359999999978      

          32           0   1.00000000000000000000000000000000000      
          32           1   192.000000000000000000000000000000000      
          32           2   20676.0000000000000000000000000000000      
          32           3   1650402.66666666665599999999999999995      
          32           4   109079888.915895111039999999999999998      
          32           5   6328557660.99889094080000000000000024      
          32           6   333903090960.611367191679999999999994      
          32           7   16396675785643.1571117120000000000008      
          32           8   761499620598937.567169599999999999988      
          32           9   33834615941748947.3865219999999999975      
          32          10   1450535046321135301.74288160000000003      

          33           0   1.00000000000000000000000000000000000      
          33           1   198.000000000000000000000000000000000      
          33           2   21916.1250000000000000000000000000000      
          33           3   1793082.49999999998900000000000000002      
          33           4   121173785.497251211494000000000000007      
          33           5   7172954497.38068429690000000000000010      
          33           6   385421879490.661264921119999999999985      
          33           7   19243779176208.7220980399999999999997      
          33           8   907420248358482.705102255999999999935      
          33           9   40885317710795661.7965389999999999970      
          33          10   1775544797083098178.64253360000000015      

          34           0   1.00000000000000000000000000000000000      
          34           1   204.000000000000000000000000000000000      
          34           2   23192.2500000000000000000000000000000      
          34           3   1943731.83333333332200000000000000009      
          34           4   134243415.809076062245999999999999995      
          34           5   8104891081.95844018553999999999999967      
          34           6   443380045266.948120970959999999999964      
          34           7   22503123120220.6098647360000000000016      
          34           8   1077158720093401.44650350399999999996      
          34           9   49208127852656644.1452259199999999945      
          34          10   2164423307619986404.34910960000000002      

          35           0   1.00000000000000000000000000000000000      
          35           1   210.000000000000000000000000000000000      
          35           2   24504.3750000000000000000000000000000      
          35           3   2102566.66666666665500000000000000017      
          35           4   148339769.351369663305000000000000009      
          35           5   9130987215.88059604290000000000000053      
          35           6   508404372805.701629042799999999999973      
          35           7   26223164208863.0361128199999999999979      
          35           8   1273963334726330.59003931999999999995      
          35           9   58998918851903364.3603321999999999983      
          35          10   2628056774915044080.21530463999999983      

          36           0   1.00000000000000000000000000000000000      
          36           1   216.000000000000000000000000000000000      
          36           2   25852.5000000000000000000000000000000      
          36           3   2269802.99999999998800000000000000024      
          36           4   163515131.624132014679999999999999991      
          36           5   10258187672.2955893032000000000000003      
          36           6   581166242644.932735746879999999999925      
          36           7   30456803480889.6951267839999999999980      
          36           8   1501442702377802.28650243999999999993      
          36           9   70478807043815961.0500396000000000035      
          36          10   3178917541415217946.45603103999999961      

          37           0   1.00000000000000000000000000000000000      
          37           1   222.000000000000000000000000000000000      
          37           2   27236.6250000000000000000000000000000      
          37           3   2445656.83333333332099999999999999991      
          37           4   179823084.127363116380000000000000013      
          37           5   11493769972.3518573987000000000000009      
          37           6   662383695386.433640733360000000000075      
          37           7   35261684970977.5724874540000000000000      
          37           8   1763596986304878.07238711999999999989      
          37           9   83896803146061864.8937753999999999976      
          37          10   3831257837990438033.07536623999999925      

          38           0   1.00000000000000000000000000000000000      
          38           1   228.000000000000000000000000000000000      
          38           2   28656.7500000000000000000000000000000      
          38           3   2630344.16666666665399999999999999999      
          38           4   197318504.361062968414000000000000020      
          38           5   12845352161.1978377597000000000000002      
          38           6   752823542393.777796826039999999999973      
          38           7   40700507327592.7577911000000000000016      
          38           8   2064851132216847.25051669200000000002      
          38           9   99532680686534972.3401187999999999850      
          38          10   4601322835914212502.04490704000000001      

          39           0   1.00000000000000000000000000000000000      
          39           1   234.000000000000000000000000000000000      
          39           2   30112.8750000000000000000000000000000      
          39           3   2824080.99999999998700000000000000006      
          39           4   216057565.825231570791000000000000006      
          39           5   14320900583.9819678145400000000000004      
          39           6   853303523146.319910158519999999999969      
          39           7   46841348780304.2573747670000000000018      
          39           8   2410090167496621.61987734800000000033      
          39           9   117700075489661020.246195239999999996      
          39          10   5507584516804611131.14109863999999916      

          40           0   1.00000000000000000000000000000000000      
          40           1   240.000000000000000000000000000000000      
          40           2   31605.0000000000000000000000000000000      
          40           3   3027083.33333333332000000000000000013      
          40           4   236097738.019868923520000000000000017      
          40           5   15928737661.8526849895999999999999998      
          40           6   964694509249.195940312799999999999975      
          40           7   53758005736481.8070478000000000000038      
          40           8   2804696654536074.55687656000000000005      
          40           9   138749829903315964.163639100000000010      
          40          10   6570997956235934984.51510951999999932      

          41           0   1.00000000000000000000000000000000000      
          41           1   246.000000000000000000000000000000000      
          41           2   33133.1250000000000000000000000000000      
          41           3   3239567.16666666665299999999999999980      
          41           4   257497786.444975026609999999999999996      
          41           5   17677549667.9584267093000000000000008      
          41           6   1087922755099.32310046031999999999994      
          41           7   61530345287313.6848295359999999999958      
          41           8   3254590384073188.45030951999999999959      
          41           9   163073595978423011.051107049999999987      
          41          10   7815281706769655976.73292371999999961      

          42           0   1.00000000000000000000000000000000000      
          42           1   252.000000000000000000000000000000000      
          42           2   34697.2500000000000000000000000000000      
          42           3   3461748.49999999998599999999999999988      
          42           4   280317772.600549880070000000000000042      
          42           5   19576394503.4476303961000000000000019      
          42           6   1223972195207.39985750543999999999993      
          42           7   70244671903080.5236931360000000000034      
          42           8   3766270396098490.49238196000000000047      
          42           9   191107712353290501.272442199999999995      
          42          10   9267224059519025441.55607331999999943      

          43           0   1.00000000000000000000000000000000000      
          43           1   258.000000000000000000000000000000000      
          43           2   36297.3750000000000000000000000000000      
          43           3   3693843.33333333331899999999999999995      
          43           4   304619053.986593483909000000000000020      
          43           5   21634709473.4687334704999999999999994      
          43           6   1373886788175.90593223135999999999997      
          43           7   79994108597621.1243155299999999999889      
          43           8   4346859417577872.82820268800000000024      
          43           9   223337370144827074.822923149999999992      
          43          10   10957017060115561640.0053887199999973      

          44           0   1.00000000000000000000000000000000000      
          44           1   264.000000000000000000000000000000000      
          44           2   37933.5000000000000000000000000000000      
          44           3   3936067.66666666665200000000000000003      
          44           4   330464284.103105838136000000000000002      
          44           5   23862319063.1701733510400000000000003      
          44           6   1538772907333.10229944848000000000013      
          44           7   90878992841926.2678334479999999999947      
          44           8   5004150807918509.06622415200000000054      
          44           9   260301083708922492.813582059999999996      
          44          10   12918620255147898560.1318555199999984      

          45           0   1.00000000000000000000000000000000000      
          45           1   270.000000000000000000000000000000000      
          45           2   39605.6250000000000000000000000000000      
          45           3   4188637.49999999998500000000000000010      
          45           4   357917412.450086942760000000000000009      
          45           5   26269442713.7003874542999999999999995      
          45           6   1719801778023.03118814519999999999995      
          45           7   103007287506796.528605509999999999995      
          45           8   5746658104784195.15217432000000000007      
          45           9   302595482702512117.335341950000000000      
          45          10   15190156248854678549.2806872399999989      

          46           0   1.00000000000000000000000000000000000      
          46           1   276.000000000000000000000000000000000      
          46           2   41313.7500000000000000000000000000000      
          46           3   4451768.83333333331800000000000000017      
          46           4   387043684.527536797790000000000000009      
          46           5   28866702598.2078131948999999999999994      
          46           6   1918211961551.51608164115999999999975      
          46           7   116495007114500.086980348000000000001      
          46           8   6583667264546058.60908814000000000011      
          46           9   350880442460150380.920705600000000013      
          46          10   17814340257133765454.3476056399999994      

          47           0   1.00000000000000000000000000000000000      
          47           1   282.000000000000000000000000000000000      
          47           2   43057.8750000000000000000000000000000      
          47           3   4725677.66666666665100000000000000025      
          47           4   417909641.835455403235000000000000025      
          47           5   31665131397.8408879855000000000000034      
          47           6   2135311885788.16171774291999999999998      
          47           7   131466659679366.542070732999999999982      
          47           8   7525291693334196.14611181999999999989      
          47           9   405884570288303600.920926650000000013      
          47          10   20838945956840509202.4606178399999976      

          48           0   1.00000000000000000000000000000000000      
          48           1   288.000000000000000000000000000000000      
          48           2   44838.0000000000000000000000000000000      
          48           3   5010579.99999999998400000000000000032      
          48           4   450583121.873842759104000000000000023      
          48           5   34676180077.7480492367999999999999993      
          48           6   2372482422424.35408890207999999999984      
          48           7   148055704417252.724533680000000000001      
          48           8   8582530166335415.63881814399999999922      
          48           9   468411065881035214.221007799999999921      
          48          10   24317310042948573309.5468446399999962      

          49           0   1.00000000000000000000000000000000000      
          49           1   294.000000000000000000000000000000000      
          49           2   46654.1250000000000000000000000000000      
          49           3   5306691.83333333331700000000000000040      
          49           4   485133258.142698865406000000000000026      
          49           5   37911725663.0777343575400000000000025      
          49           6   2631179510887.26044237583999999999982      
          49           7   166405025603816.509356504000000000025      
          49           8   9767327734661874.48383601600000000070      
          49           9   539343974671296923.823501379999999950      
          49          10   28308878024498409833.2327402399999983      

          50           0   1.00000000000000000000000000000000000      
          50           1   300.000000000000000000000000000000000      
          50           2   48506.2500000000000000000000000000000      
          50           3   5614229.16666666665000000000000000047      
          50           4   521630480.142023722150000000000000002      
          50           5   41384079014.9783807545000000000000027      
          50           6   2912936828909.82928039000000000000012      
          50           7   186667422861534.628648800000000000003      
          50           8   11092639720795022.3306624000000000004      
          50           9   619654853552657360.944933999999999941      
          50          10   32879793912421297965.3479027999999964      



==> series_S0_SK.dat <==
#  n         a(n)
   0      1.0000000
   1      0.2500000
   2      0.2656250
   3      0.3652344
   4      0.5687866
   5      0.9540971
   6      1.6817664
   7      3.0715484
   8      5.7616530
   9     11.0352781
  10     21.4919411
  11     42.4344857
  12     84.7484733
  13    170.9062313
  14    347.5371677


==> series_S0_d2.dat <==
#  n          a(n)
   0  0.10000000000000E+01
   1  0.10000000000000E+01
   2  0.29375000000000E+01
   3  0.10703125000000E+02
   4  0.38874755859375E+02
   5  0.15106188964833E+03
   6  0.59844752774104E+03
   7  0.24343874980980E+04
   8  0.10036569002831E+05
   9  0.41882899884719E+05
  10  0.17619865144688E+06
  11  0.74608498835906E+06
  12  0.31730628417949E+07
  13  0.13532522510471E+08
  14  0.57784616853254E+08


==> series_S0_d3.dat <==
#  n        a(n)
   0    0.1000000E+01
   1    0.1500000E+01
   2    0.7593750E+01
   3    0.4860938E+02
   4    0.3356342E+03
   5    0.2470198E+04
   6    0.1886496E+05
   7    0.1482869E+06
   8    0.1190864E+07
   9    0.9728788E+07
  10    0.8058401E+08
  11    0.6751370E+09
  12    0.5710582E+10
  13    0.4869486E+11
  14    0.4181123E+12


==> series_S0_d4.dat <==
#  n        a(n)
   0    0.1000000E+01
   1    0.2000000E+01
   2    0.1437500E+02
   3    0.1315938E+03
   4    0.1328916E+04
   5    0.1434824E+05
   6    0.1617796E+06
   7    0.1883488E+07
   8    0.2246639E+08
   9    0.2731607E+09
  10    0.3373097E+10


==> series_S0_d6.dat <==
#  n        a(n)
   0    0.1000000E+01
   1    0.3000000E+01
   2    0.3431250E+02
   3    0.5029219E+03
   4    0.8250450E+04
   5    0.1451894E+06
   6    0.2677933E+07
   7    0.5110548E+08
   8    0.1000823E+10
   9    0.2000159E+11
  10    0.4063392E+12


==> series_S0_d8.dat <==
#  n        a(n)
   0    0.1000000E+01
   1    0.4000000E+01
   2    0.6275000E+02
   3    0.1264938E+04
   4    0.2867843E+05
   5    0.6984753E+06
   6    0.1784946E+08
   7    0.4722442E+09
   8    0.1282644E+11
   9    0.3556143E+12
  10    0.1002415E+14


==> series_chisg_SK.dat <==
#  n        a(n)
   0      1.0000000
   1      1.7500000
   2      3.3802084
   3      6.8219039
   4     14.1156251
   5     29.6822086
   6     63.1240953
   7    135.3696562
   8    292.1735319
   9    633.8384828
  10   1380.7684536
  11   3018.2840722
  12   6617.0054178
  13  14542.5816712
  14  32029.7904334


==> series_chisg_d2.dat <==
#  n         a(n)
   0  0.10000000000000E+01   
   1  0.70000000000000E+01   
   2  0.40812500000000E+02   
   3  0.22960416666667E+03   
   4  0.12474467652874E+04   
   5  0.66709923837158E+04   
   6  0.35264151802901E+05   
   7  0.18504502767595E+06   
   8  0.96570774556929E+06   
   9  0.50202896720733E+07   
  10  0.26022109401350E+08   
  11  0.13458554217810E+09   
  12  0.69490616023910E+09   
  13  0.35834388905744E+10   
  14  0.18460867142985E+11   


==> series_chisg_d3.dat <==
#  n        a(n)
   0  0.10000000000000E+01   
   1  0.10500000000000E+02   
   2  0.10178125000000E+03   
   3  0.98338715277778E+03   
   4  0.94568474196444E+04   
   5  0.90934468208339E+05   
   6  0.87451567292803E+06   
   7  0.84151135711402E+07   
   8  0.81033410639774E+08   
   9  0.78094945284975E+09   
  10  0.75327749840280E+10   
  11  0.72722605022048E+11   
  12  0.70269770931299E+12   
  13  0.67959614511962E+13   
  14  0.65782868599197E+14   


==> series_chisg_d4.dat <==
#  n         a(n)
   0    0.1000000E+01
   1    0.1400000E+02
   2    0.1897917E+03
   3    0.2599759E+04
   4    0.3582559E+05
   5    0.4965595E+06
   6    0.6913952E+07
   7    0.9663171E+08
   8    0.1354811E+10
   9    0.1904581E+11
  10    0.2683640E+12


==> series_chisg_d6.dat <==
#  n         a(n)
   0    0.1000000E+01
   1    0.2100000E+02
   2    0.4469375E+03
   3    0.9730076E+04
   4    0.2148702E+06
   5    0.4794587E+07
   6    0.1078195E+09
   7    0.2439300E+10
   8    0.5545378E+11
   9    0.1265655E+13
  10    0.2898242E+14


==> series_chisg_d8.dat <==
#  n         a(n)
   0    0.1000000E+01
   1    0.2800000E+02
   2    0.8122500E+03
   3    0.2424017E+05
   4    0.7362434E+06
   5    0.2263726E+08
   6    0.7022941E+09
   7    0.2193775E+11
   8    0.6889969E+12
   9    0.2173446E+14
  10    0.6881090E+15

